A Convex Route to Thermoelasticity: Learning Internal Energy and Dissipation

We present a physics-based neural network framework for the discovery of constitutive models in fully coupled thermomechanics. In contrast to classical formulations based on the Helmholtz energy, we adopt the internal energy and a dissipation potential as primary constitutive functions, expressed in terms of deformation and entropy. This choice avoids the need to enforce mixed convexity--concavity conditions and facilitates a consistent incorporation of thermodynamic principles. In this contribution, we focus on materials without preferred directions or internal variables. While the formulation is posed in terms of entropy, the temperature is treated as the independent observable, and the entropy is inferred internally through the constitutive relation, enabling thermodynamically consistent modeling without requiring entropy data. Thermodynamic admissibility of the networks is guaranteed by construction. The internal energy and dissipation potential are represented by input convex neural networks, ensuring convexity and compliance with the second law. Objectivity, material symmetry, and normalization are embedded directly into the architecture through invariant-based representations and zero-anchored formulations. We demonstrate the performance of the proposed framework on synthetic and experimental datasets, including purely thermal problems and fully coupled thermomechanical responses of soft tissues and filled rubbers. The results show that the learned models accurately capture the underlying constitutive behavior. All code, data, and trained models are made publicly available via https://doi.org/10.5281/zenodo.19248596.

==> figures/ArtificialHeat/thermal_results.txt <==
t T_0 T_1 FT_0 FT_1 FT_NN_0 FT_NN_1 FT_NN_Newton_0 FT_NN_Newton_1
0. 293.15 293.15 0. 0. 0. 0. 0. 0.
2.50000000e-01 2.93149994e+02 2.94485321e+02 -7.35689306e+00 1.60767136e+01 -7.32808639e+00 1.35480842e+01 -7.32809348e+00 1.35480769e+01
5.00000000e-01 2.93149994e+02 2.95771027e+02 -1.66511841e+01 2.61470852e+01 -1.64912891e+01 2.35544486e+01 -1.64913177e+01 2.35538904e+01
7.50000000e-01 2.93149994e+02 2.96952698e+02 -2.57180710e+01 3.46689034e+01 -2.55170186e+01 3.23465112e+01 -2.55170675e+01 3.23444083e+01
1.00000000e+00 2.93149994e+02 2.97992340e+02 -3.38866119e+01 4.18445930e+01 -3.37938883e+01 4.00139024e+01 -3.37939429e+01 4.00092143e+01
1.25000000e+00 2.93149994e+02 2.98841339e+02 -4.07455368e+01 4.73304672e+01 -4.08779441e+01 4.61420990e+01 -4.08779858e+01 4.61342203e+01
1.50000000e+00 2.93149994e+02 2.99476044e+02 -4.60583992e+01 5.10660019e+01 -4.64580148e+01 5.05380308e+01 -4.64580306e+01 5.05270457e+01
1.75000000e+00 2.93149994e+02 2.99863739e+02 -4.95858612e+01 5.27757072e+01 -5.02000335e+01 5.28466456e+01 -5.02000228e+01 5.28334901e+01
2.00000000e+00 2.93149994e+02 2.99996552e+02 -5.12196198e+01 5.25102768e+01 -5.19243148e+01 5.30337413e+01 -5.19242892e+01 5.30199028e+01
2.25000000e+00 2.93149994e+02 2.99864166e+02 -5.08774338e+01 5.01911316e+01 -5.15091761e+01 5.10141330e+01 -5.15091542e+01 5.10013230e+01
2.50000000e+00 2.93149994e+02 2.99474823e+02 -4.85829239e+01 4.59640465e+01 -4.89907528e+01 4.69510782e+01 -4.89907515e+01 4.69406917e+01
2.75000000e+00 2.93149994e+02 2.98842468e+02 -4.44226799e+01 3.99685364e+01 -4.45114637e+01 4.10538937e+01 -4.45114902e+01 4.10466699e+01
3.00000000e+00 2.93149994e+02 2.97990448e+02 -3.85503769e+01 3.24260788e+01 -3.83115925e+01 3.36244718e+01 -3.83116411e+01 3.36203503e+01
3.25000000e+00 2.93149994e+02 2.96953979e+02 -3.12036324e+01 2.36603699e+01 -3.07224225e+01 2.50480758e+01 -3.07224772e+01 2.50463226e+01
3.50000000e+00 2.93149994e+02 2.95769470e+02 -2.26498203e+01 1.39574127e+01 -2.20782421e+01 1.56436792e+01 -2.20782843e+01 1.56432566e+01
3.75000000e+00 2.93149994e+02 2.94485962e+02 -1.32321196e+01 3.74477839e+00 -1.27405158e+01 5.79260653e+00 -1.27405349e+01 5.79259837e+00
4.00000000e+00 2.93149994e+02 2.93149963e+02 -3.30199385e+00 -6.63166142e+00 -3.01808905e+00 -4.23558725e+00 -3.01809038e+00 -4.23558945e+00
4.25000000e+00 2.93149994e+02 2.91813965e+02 6.75652218e+00 -1.67500458e+01 6.79253798e+00 -1.41353535e+01 6.79252866e+00 -1.41350412e+01
4.50000000e+00 2.93149994e+02 2.90530640e+02 1.65480690e+01 -2.62082767e+01 1.63965784e+01 -2.35967529e+01 1.63965169e+01 -2.35951227e+01
4.75000000e+00 2.93149994e+02 2.89344635e+02 2.57198486e+01 -3.47054176e+01 2.55164616e+01 -3.23472725e+01 2.55162932e+01 -3.23428874e+01
5.00000000e+00 2.93149994e+02 2.88310120e+02 3.38793449e+01 -4.17929688e+01 3.37799165e+01 -3.99297500e+01 3.37795907e+01 -3.99212567e+01
5.25000000e+00 2.93149994e+02 2.87454865e+02 4.07663727e+01 -4.73754578e+01 4.08931190e+01 -4.61360658e+01 4.08926039e+01 -4.61226568e+01
5.50000000e+00 2.93149994e+02 2.86826355e+02 4.60529289e+01 -5.10165825e+01 4.64441698e+01 -5.04523079e+01 4.64434685e+01 -5.04343102e+01
5.75000000e+00 2.93149994e+02 2.86433075e+02 4.96016159e+01 -5.28199959e+01 5.02104819e+01 -5.28425355e+01 5.02096338e+01 -5.28212741e+01
6.00000000e+00 2.93149994e+02 2.86305176e+02 5.12151299e+01 -5.24767990e+01 5.19122244e+01 -5.29621027e+01 5.19113042e+01 -5.29399133e+01
6.25000000e+00 2.93149994e+02 2.86433929e+02 5.08859673e+01 -5.02194939e+01 5.15119019e+01 -5.09910193e+01 5.15109991e+01 -5.09703478e+01
6.50000000e+00 2.93149994e+02 2.86825928e+02 4.85818520e+01 -4.59461479e+01 4.89821981e+01 -4.68852952e+01 4.89813998e+01 -4.68682939e+01
6.75000000e+00 2.93149994e+02 2.87457062e+02 4.44258347e+01 -3.99722824e+01 4.45074800e+01 -4.10050364e+01 4.45068479e+01 -4.09928075e+01
7.00000000e+00 2.93149994e+02 2.88309479e+02 3.85538712e+01 -3.24167175e+01 3.83082341e+01 -3.35726988e+01 3.83077943e+01 -3.35652627e+01
7.25000000e+00 2.93149994e+02 2.89346466e+02 3.12053013e+01 -2.36417236e+01 3.07184778e+01 -2.50027036e+01 3.07182180e+01 -2.49991027e+01
7.50000000e+00 2.93149994e+02 2.90530121e+02 2.26567345e+01 -1.39471321e+01 2.20817741e+01 -1.56229965e+01 2.20816538e+01 -1.56218026e+01
7.75000000e+00 2.93149994e+02 2.91814514e+02 1.32365665e+01 -3.71715975e+00 1.27434611e+01 -5.77220214e+00 1.27434261e+01 -5.77204344e+00
8.00000000e+00 2.93149994e+02 2.93149933e+02 3.30905819e+00 6.65128183e+00 3.02484393e+00 4.24610510e+00 3.02484227e+00 4.24610436e+00
8.25000000e+00 2.93149994e+02 2.94485504e+02 -6.74592733e+00 1.67662811e+01 -6.78260716e+00 1.41497243e+01 -6.78261325e+00 1.41497179e+01
8.50000000e+00 2.93149994e+02 2.95770294e+02 -1.65450611e+01 2.62430668e+01 -1.63959037e+01 2.36413396e+01 -1.63959320e+01 2.36407808e+01
8.75000000e+00 2.93149994e+02 2.96952881e+02 -2.57011890e+01 3.46905632e+01 -2.55017359e+01 3.23654847e+01 -2.55017848e+01 3.23633809e+01
9.00000000e+00 2.93149994e+02 2.97992279e+02 -3.38836517e+01 4.18461800e+01 -3.37911216e+01 4.00156288e+01 -3.37911762e+01 4.00109408e+01
9.25000000e+00 2.93149994e+02 2.98841187e+02 -4.07441940e+01 4.73293114e+01 -4.08765762e+01 4.61409978e+01 -4.08766178e+01 4.61331198e+01
9.50000000e+00 2.93149994e+02 2.99477631e+02 -4.60666924e+01 5.10855255e+01 -4.64670607e+01 5.05560134e+01 -4.64670764e+01 5.05450186e+01
9.75000000e+00 2.93149994e+02 2.99863098e+02 -4.95849457e+01 5.27619286e+01 -5.01988344e+01 5.28355343e+01 -5.01988238e+01 5.28223840e+01
1.00000000e+01 2.93149994e+02 3.00000000e+02 -5.12380714e+01 5.25537300e+01 -5.19447774e+01 5.30737257e+01 -5.19447516e+01 5.30598622e+01


==> figures/CarbonFiller/Carbon_Filler_00_F_and_u.dat <==
t ux_right_mean Fx_right_sum
0.0000000000 0.000000000000e+00 3.250911086798e-02
0.0714285746 6.605005264282e-02 3.930903077126e-01
0.1428571492 1.160800457001e-01 5.948824286461e-01
0.2142857313 1.708400249481e-01 7.764044404030e-01
0.2857142985 2.244600057602e-01 9.353965520859e-01
0.3571428657 2.752000093460e-01 1.085903644562e+00
0.4285714626 3.161000013351e-01 1.219594359398e+00
0.5000000000 3.640199899673e-01 1.409438133240e+00
0.5714285970 4.108799695969e-01 1.664111375809e+00
0.6428571939 4.496099948883e-01 1.966226577759e+00
0.7142857313 4.840899705887e-01 2.327097177505e+00
0.7857143283 5.114200115204e-01 2.675873279572e+00
0.8571429253 5.372300148010e-01 3.054447650909e+00
0.9285714626 5.543699264526e-01 3.331509113312e+00
1.0000000000 5.692700147629e-01 3.588588953018e+00


==> figures/CarbonFiller/Carbon_Filler_01_F_and_u.dat <==
t ux_right_mean Fx_right_sum
0.0000000000 0.000000000000e+00 1.534012611955e-02
0.0714285746 7.205998897552e-02 4.053205847740e-01
0.1428571492 1.239700317383e-01 6.086657643318e-01
0.2142857313 1.905599832535e-01 8.197466135025e-01
0.2857142985 2.368600368500e-01 9.518581032753e-01
0.3571428657 2.958099842072e-01 1.122392058372e+00
0.4285714626 3.444600105286e-01 1.281149625778e+00
0.5000000000 3.994599580765e-01 1.505842328072e+00
0.5714285970 4.440599679947e-01 1.758455753326e+00
0.6428571939 4.721400737762e-01 1.978582143784e+00
0.7142857313 4.986200332642e-01 2.251317739487e+00
0.7857143283 5.204300880432e-01 2.528360366821e+00
0.8571429253 5.408799648285e-01 2.827922105789e+00
0.9285714626 5.559200048447e-01 3.070391893387e+00
1.0000000000 5.718300342560e-01 3.345639705658e+00


==> figures/CarbonFiller/Carbon_Filler_02_F_and_u.dat <==
t ux_right_mean Fx_right_sum
0.0000000000 0.000000000000e+00 4.366770852357e-03
0.0714285746 6.455004215240e-02 3.624939620495e-01
0.1428571492 1.381599903107e-01 6.485425233841e-01
0.2142857313 2.152500152588e-01 8.806791901588e-01
0.2857142985 2.720500230789e-01 1.038861155510e+00
0.3571428657 3.342700004578e-01 1.224730849266e+00
0.4285714626 3.827199935913e-01 1.395739674568e+00
0.5000000000 4.227800369263e-01 1.568349599838e+00
0.5714285970 4.490599632263e-01 1.705706119537e+00
0.6428571939 4.748699665070e-01 1.869831204414e+00
0.7142857313 4.996900558472e-01 2.070725202560e+00
0.7857143283 5.246400833130e-01 2.337188005447e+00
0.8571429253 5.413999557495e-01 2.560158491135e+00
0.9285714626 5.579800605774e-01 2.813988208771e+00
1.0000000000 5.718300342560e-01 3.048051595688e+00


==> figures/CarbonFiller/Carbon_Filler_03_F_and_u.dat <==
t ux_right_mean Fx_right_sum
0.0000000000 0.000000000000e+00 -3.126253606752e-03
0.0714285746 5.924999713898e-02 3.317102491856e-01
0.1428571492 1.182399988174e-01 5.742675065994e-01
0.2142857313 1.749500036240e-01 7.588145136833e-01
0.2857142985 2.277400493622e-01 9.091520309448e-01
0.3571428657 2.650899887085e-01 1.011782050133e+00
0.4285714626 3.173199892044e-01 1.160897374153e+00
0.5000000000 3.652000427246e-01 1.314208149910e+00
0.5714285970 4.210900068283e-01 1.530160903931e+00
0.6428571939 4.611999988556e-01 1.723981022835e+00
0.7142857313 4.878699779510e-01 1.881418585777e+00
0.7857143283 5.135500431061e-01 2.068583726883e+00
0.8571429253 5.361800193787e-01 2.281643390656e+00
0.9285714626 5.554000139236e-01 2.515962600708e+00
1.0000000000 5.713200569153e-01 2.753321886063e+00


==> figures/CarbonFiller/Carbon_Filler_04_F_and_u.dat <==
t ux_right_mean Fx_right_sum
0.0000000000 0.000000000000e+00 -8.454739116132e-03
0.0714285746 6.151998043060e-02 3.382790386677e-01
0.1428571492 1.110399961472e-01 5.444026589394e-01
0.2142857313 1.591299772263e-01 7.070822119713e-01
0.2857142985 1.939300298691e-01 8.107467293739e-01
0.3571428657 2.381500005722e-01 9.337099194527e-01
0.4285714626 2.814800739288e-01 1.052350997925e+00
0.5000000000 3.234000205994e-01 1.172582507133e+00
0.5714285970 3.604800701141e-01 1.288955330849e+00
0.6428571939 4.000300168991e-01 1.429152846336e+00
0.7142857313 4.379400014877e-01 1.584850788116e+00
0.7857143283 4.672299623489e-01 1.723917365074e+00
0.8571429253 5.029000043869e-01 1.923987746239e+00
0.9285714626 5.367100238800e-01 2.165256738663e+00
1.0000000000 5.692700147629e-01 2.497135877609e+00


==> figures/CarbonFiller/Carbon_Filler_05_F_and_u.dat <==
t ux_right_mean Fx_right_sum
0.0000000000 0.000000000000e+00 -1.054556947201e-02
0.0714285746 7.430005073547e-02 3.948683440685e-01
0.1428571492 1.303800344467e-01 6.120152473450e-01
0.2142857313 1.844799518585e-01 7.821820974350e-01
0.2857142985 2.211799621582e-01 8.858799934387e-01
0.3571428657 2.631900310516e-01 1.000458359718e+00
0.4285714626 2.958099842072e-01 1.090623259544e+00
0.5000000000 3.354699611664e-01 1.206665992737e+00
0.5714285970 3.763200044632e-01 1.339122056961e+00
0.6428571939 4.057500362396e-01 1.446128010750e+00
0.7142857313 4.446200132370e-01 1.606858015060e+00
0.7857143283 4.721400737762e-01 1.737217903137e+00
0.8571429253 5.092999935150e-01 1.942491292953e+00
0.9285714626 5.361800193787e-01 2.122772216797e+00
1.0000000000 5.702900886536e-01 2.428972244263e+00


==> figures/CarbonFiller/Carbon_Filler_06_F_and_u.dat <==
t ux_right_mean Fx_right_sum
0.0000000000 0.000000000000e+00 -1.233834587038e-02
0.0714285746 4.399001598358e-02 2.487713843584e-01
0.1428571492 1.016000509262e-01 5.062522292137e-01
0.2142857313 1.563500165939e-01 6.961908340454e-01
0.2857142985 1.952700614929e-01 8.123514652252e-01
0.3571428657 2.388000488281e-01 9.330199956894e-01
0.4285714626 2.896000146866e-01 1.071834802628e+00
0.5000000000 3.354699611664e-01 1.204714655876e+00
0.5714285970 3.675500154495e-01 1.306634426117e+00
0.6428571939 4.017499685287e-01 1.427139043808e+00
0.7142857313 4.379400014877e-01 1.571586966515e+00
0.7857143283 4.765000343323e-01 1.749352097511e+00
0.8571429253 5.071699619293e-01 1.913067102432e+00
0.9285714626 5.413999557495e-01 2.130558729172e+00
1.0000000000 5.708100795746e-01 2.372365951538e+00


==> figures/CarbonFiller/Carbon_Filler_07_F_and_u.dat <==
t ux_right_mean Fx_right_sum
0.0000000000 0.000000000000e+00 -1.387954875827e-02
0.0714285746 6.077003479004e-02 3.308042585850e-01
0.1428571492 1.074199676514e-01 5.275917053223e-01
0.2142857313 1.556600332260e-01 6.932678222656e-01
0.2857142985 1.992900371552e-01 8.230603933334e-01
0.3571428657 2.439800500870e-01 9.462859630585e-01
0.4285714626 2.852399349213e-01 1.058704137802e+00
0.5000000000 3.179299831390e-01 1.151176214218e+00
0.5714285970 3.581199645996e-01 1.273838043213e+00
0.6428571939 3.965899944305e-01 1.405230760574e+00
0.7142857313 4.345799684525e-01 1.552905797958e+00
0.7857143283 4.721400737762e-01 1.720403432846e+00
0.8571429253 5.050399303436e-01 1.888464927673e+00
0.9285714626 5.393199920654e-01 2.092406988144e+00
1.0000000000 5.733599662781e-01 2.347367286682e+00


==> figures/PigTissue/Pig_Tissue_00_F_and_u.dat <==
t ux_right_mean Fx_right_sum
0.0000000000 0.000000000000e+00 9.830147959292e-03
0.1666666716 2.000000476837e-01 3.447041288018e-02
0.3333333433 3.999999761581e-01 3.696388006210e-02
0.5000000000 5.000000000000e-01 8.002453297377e-02
0.6666666865 6.000000238419e-01 1.794191002846e-01
0.8333333731 7.000000476837e-01 3.635807335377e-01
1.0000000000 7.999999523163e-01 5.379096269608e-01


==> figures/PigTissue/Pig_Tissue_01_F_and_u.dat <==
t ux_right_mean Fx_right_sum
0.0000000000 0.000000000000e+00 2.289884490892e-03
0.1666666716 2.000000476837e-01 2.878150902689e-02
0.3333333433 3.999999761581e-01 3.222336247563e-02
0.5000000000 5.000000000000e-01 5.620846152306e-02
0.6666666865 6.000000238419e-01 8.982156962156e-02
0.8333333731 7.000000476837e-01 2.251807898283e-01
1.0000000000 7.999999523163e-01 3.885492682457e-01


==> figures/PigTissue/Pig_Tissue_02_F_and_u.dat <==
t ux_right_mean Fx_right_sum
0.0000000000 0.000000000000e+00 -1.866790582426e-03
0.1666666716 2.000000476837e-01 2.562696300447e-02
0.3333333433 3.999999761581e-01 2.966459468007e-02
0.5000000000 5.000000000000e-01 4.827062785625e-02
0.6666666865 6.000000238419e-01 6.993220001459e-02
0.8333333731 7.000000476837e-01 1.480266004801e-01
1.0000000000 7.999999523163e-01 2.887484133244e-01


==> figures/PigTissue/Pig_Tissue_03_F_and_u.dat <==
t ux_right_mean Fx_right_sum
0.0000000000 0.000000000000e+00 -9.133910760283e-03
0.1666666716 2.000000476837e-01 2.008904702961e-02
0.3333333433 3.999999761581e-01 2.531485818326e-02
0.5000000000 5.000000000000e-01 3.887129202485e-02
0.6666666865 6.000000238419e-01 5.442022159696e-02
0.8333333731 7.000000476837e-01 7.887420803308e-02
1.0000000000 7.999999523163e-01 1.378362178802e-01


==> figures/PigTissue/Pig_Tissue_04_F_and_u.dat <==
t ux_right_mean Fx_right_sum
0.0000000000 0.000000000000e+00 -1.527180615813e-02
0.1666666716 2.000000476837e-01 1.540101878345e-02
0.3333333433 3.999999761581e-01 2.180002443492e-02
0.5000000000 5.000000000000e-01 3.345044702291e-02
0.6666666865 6.000000238419e-01 4.763545840979e-02
0.8333333731 7.000000476837e-01 6.513985991478e-02
1.0000000000 7.999999523163e-01 8.932328224182e-02


==> figures/PigTissue/Pig_Tissue_05_F_and_u.dat <==
t ux_right_mean Fx_right_sum
0.0000000000 0.000000000000e+00 -2.052545920014e-02
0.1666666716 2.000000476837e-01 1.139357965440e-02
0.3333333433 3.999999761581e-01 1.894227042794e-02
0.5000000000 5.000000000000e-01 2.991093136370e-02
0.6666666865 6.000000238419e-01 4.376462101936e-02
0.8333333731 7.000000476837e-01 5.941977351904e-02
1.0000000000 7.999999523163e-01 7.508313655853e-02


==> graphs/Spring/Spring01_results.csv <==
t,T_0,T_1,FT_0,FT_1,FT_NN_Newton_0,FT_NN_Newton_1,Fy_0,Fy_1,Fy_NN_Newton_0,Fy_NN_Newton_1
0.,293.15,293.15,0.,0.,0.,0.,0.,0.,0.,0.
2.500000000000000000e-01,2.931499938964843750e+02,2.931499938964843750e+02,-2.452514017932116985e-04,-2.544208546169102192e-04,-2.298088150287408058e-04,-2.353936744452207828e-04,-3.120045661926269531e-01,3.124064207077026367e-01,-3.116969281540484249e-01,3.120992630006020896e-01
5.000000000000000000e-01,2.931499938964843750e+02,2.931499938964843750e+02,-2.559590502642095089e-04,-2.660118625499308109e-04,-4.476231398253648487e-04,-4.541163769879548104e-04,-6.156328916549682617e-01,6.164085268974304199e-01,-6.150323175490256533e-01,6.158102761522424862e-01
7.500000000000000000e-01,2.931499938964843750e+02,2.931499938964843750e+02,-2.379567013122141361e-04,-2.476021181792020798e-04,-5.949039834771363512e-04,-6.003979699517414479e-04,-8.974848389625549316e-01,8.985927104949951172e-01,-8.966194063795822622e-01,8.977323426673060602e-01
1.000000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-1.973968173842877150e-04,-2.060273982351645827e-04,-6.572190313521703280e-04,-6.619466581024073754e-04,-1.147658228874206543e+00,1.149049043655395508e+00,-1.146564135311845423e+00,1.147963630281595426e+00
1.250000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-1.326646597590297461e-04,-1.396309526171535254e-04,-6.099852468436206933e-04,-6.139347155010037218e-04,-1.353498220443725586e+00,1.355113744735717773e+00,-1.352221153834186396e+00,1.353849020236797651e+00
1.500000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-5.091209095553494990e-05,-5.579039134318009019e-05,-4.672389356320837193e-04,-4.694654600189302482e-04,-1.508286118507385254e+00,1.510066032409667969e+00,-1.506874908579300065e+00,1.508670199239292131e+00
1.750000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,4.636307130567729473e-05,4.402069316711276770e-05,-2.300589449383347177e-04,-2.306526378571997033e-04,-1.603212118148803711e+00,1.605090618133544922e+00,-1.601719937775559766e+00,1.603616108263566042e+00
2.000000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,1.497516932431608438e-04,1.500940270489081740e-04,5.571129431156914339e-05,5.699901045316708721e-05,-1.635800480842590332e+00,1.637712717056274414e+00,-1.634280818762923637e+00,1.636211309094529609e+00
2.250000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,2.549614000599831343e-04,2.580568543635308743e-04,3.692919681656099641e-04,3.725527864215448623e-04,-1.603320240974426270e+00,1.605199098587036133e+00,-1.601828081241375656e+00,1.603724365757197567e+00
2.500000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,3.532452101353555918e-04,3.588931285776197910e-04,6.499060929788403468e-04,6.546406830387872669e-04,-1.507984161376953125e+00,1.509763956069946289e+00,-1.506573258781080504e+00,1.508368226172837279e+00
2.750000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,4.388354427646845579e-04,4.466845421120524406e-04,8.719422149229126996e-04,8.773942985086030178e-04,-1.353771448135375977e+00,1.355387687683105469e+00,-1.352494417002223503e+00,1.354122582215018911e+00
3.000000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,5.061060655862092972e-04,5.156494444236159325e-04,1.002329682154497539e-03,1.008994030889916529e-03,-1.147200942039489746e+00,1.148591399192810059e+00,-1.146107375321148591e+00,1.147506355041022941e+00
3.250000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,5.499488906934857368e-04,5.605343612842261791e-04,1.023822859718544372e-03,1.030554191550511712e-03,-8.977867364883422852e-01,8.988949656486511230e-01,-8.969209280343302115e-01,8.980342156374887530e-01
3.500000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,5.687238881364464760e-04,5.796887562610208988e-04,9.403386659235243123e-04,9.472168007822114478e-04,-6.152665615081787109e-01,6.160418391227722168e-01,-6.146663095149772493e-01,6.154438231770816836e-01
3.750000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,5.598143325187265873e-04,5.704445648007094860e-04,7.629450098186624923e-04,7.700428488996547511e-04,-3.121551871299743652e-01,3.125573098659515381e-01,-3.118474834023817754e-01,3.122500082965916079e-01
4.000000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,5.247819935902953148e-04,5.344772362150251865e-04,5.183943852299315426e-04,5.243791263975814765e-04,6.377488261932739988e-06,-6.386083441611845046e-06,6.364512462474109226e-06,-6.373068313098871356e-06
4.250000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,4.649350012186914682e-04,4.731946391984820366e-04,2.520911765828807191e-04,2.572166458622266545e-04,3.087678551673889160e-01,-3.091835379600524902e-01,3.084588593445770077e-01,-3.088736678525355606e-01
4.500000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,3.839542914647608995e-04,3.904482873622328043e-04,-1.925726476902437490e-05,-1.543478611455383190e-05,6.021390557289123535e-01,-6.029664278030395508e-01,6.015342731338617632e-01,-6.023587578349126614e-01
4.750000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,2.881281834561377764e-04,2.927514142356812954e-04,-2.510460396913219471e-04,-2.485385035044759849e-04,8.704719543457031250e-01,-8.716902732849121094e-01,8.695968807516610832e-01,-8.708094196895114214e-01
5.000000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,1.821634796215221286e-04,1.849328546086326241e-04,-4.163211690368127460e-04,-4.146026245478318258e-04,1.102347612380981445e+00,-1.103914618492126465e+00,1.101240747193841019e+00,-1.102798853325607675e+00
5.250000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,7.616755465278401971e-05,7.733303937129676342e-05,-5.081759860802368117e-04,-5.074224473286675918e-04,1.292516350746154785e+00,-1.294376611709594727e+00,1.291221853415939869e+00,-1.293070384689209096e+00
5.500000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-2.641389983182307333e-05,-2.661362668732181191e-05,-5.068386057526703698e-04,-5.076699853816774933e-04,1.431387186050415039e+00,-1.433466076850891113e+00,1.429957537518989463e+00,-1.432022081782278855e+00
5.750000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-1.166191286756657064e-04,-1.178323436761274934e-04,-4.445540273690162868e-04,-4.448625579324110707e-04,1.517907857894897461e+00,-1.520124673843383789e+00,1.516395374680802099e+00,-1.518596158217721204e+00
6.000000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-1.950584846781566739e-04,-1.970744924619793892e-04,-2.962906091727755885e-04,-3.033982963324506274e-04,1.545985341072082520e+00,-1.548247098922729492e+00,1.544446114216445398e+00,-1.546691377567101622e+00
6.250000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-2.582866582088172436e-04,-2.609174407552927732e-04,-1.530968369034291254e-04,-1.560085110448971701e-04,1.517718672752380371e+00,-1.519935250282287598e+00,1.516206419346797230e+00,-1.518406903376071426e+00
6.500000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-3.108629316557198763e-04,-3.141058841720223427e-04,-4.395825108035707876e-06,-8.582521060454063175e-06,1.431479334831237793e+00,-1.433558344841003418e+00,1.430049711096914811e+00,-1.432114399825699991e+00
6.750000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-3.533150593284517527e-04,-3.572226851247251034e-04,1.123849753452059404e-04,1.096398026683203175e-04,1.292031764984130859e+00,-1.293891429901123047e+00,1.290737744428914091e+00,-1.292585527256393307e+00
7.000000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-3.899439179804176092e-04,-3.946825454477220774e-04,1.775760796810996721e-04,1.729694793703786550e-04,1.102491140365600586e+00,-1.104058384895324707e+00,1.101384241929594943e+00,-1.102942565371591854e+00
7.250000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-4.206711309961974621e-04,-4.263873852323740721e-04,1.673641815182635875e-04,1.625337189780597027e-04,8.700598478317260742e-01,-8.712775707244873047e-01,8.691852046804298126e-01,-8.703971382709018156e-01
7.500000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-4.456670430954545736e-04,-4.524735559243708849e-04,8.388713517758000435e-05,7.915128604208999951e-05,6.022598147392272949e-01,-6.030873656272888184e-01,6.016549599683946870e-01,-6.024796168608712588e-01
7.750000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-4.624397843144834042e-04,-4.703297745436429977e-04,-6.354853638625612613e-05,-6.897888248659038424e-05,3.086382448673248291e-01,-3.090537786483764648e-01,3.083293843268675172e-01,-3.087440150711395770e-01
8.000000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-4.677991673815995455e-04,-4.766145721077919006e-04,-2.563508826335311741e-04,-2.620684892759931597e-04,1.269564745598472655e-05,-1.271220025955699384e-05,1.268888916156953366e-05,-1.270547067214070495e-05
8.250000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-4.585247661452740431e-04,-4.679531557485461235e-04,-4.500609779068484454e-04,-4.558762237678192939e-04,-3.120459020137786865e-01,3.124478459358215332e-01,-3.117382574266018280e-01,3.121406446030093873e-01
8.500000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-4.318291321396827698e-04,-4.414178838487714529e-04,-6.299149607218706287e-04,-6.358020485434756446e-04,-6.154597997665405273e-01,6.162353157997131348e-01,-6.148593666558952453e-01,6.156371154753078612e-01
8.750000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-3.854598035104572773e-04,-3.946358920074999332e-04,-7.481013416345191078e-04,-7.531690925096215300e-04,-8.975244760513305664e-01,8.986322879791259766e-01,-8.966588935333692501e-01,8.977718759913866364e-01
9.000000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-3.204083768650889397e-04,-3.286068094894289970e-04,-7.847116794058125360e-04,-7.889635739837653041e-04,-1.147644162178039551e+00,1.149035096168518066e+00,-1.146550127021219057e+00,1.147949606230244557e+00
9.250000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-2.355111064389348030e-04,-2.420850214548408985e-04,-7.165951301894634773e-04,-7.201200591797922348e-04,-1.353461742401123047e+00,1.355077505111694336e+00,-1.352184912662233174e+00,1.353812739394546716e+00
9.500000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-1.374100538669154048e-04,-1.419437030563130975e-04,-5.580901686261002977e-04,-5.598250986066354582e-04,-1.508668422698974609e+00,1.510448932647705078e+00,-1.507256964566923818e+00,1.509052665128874038e+00
9.750000000000000000e+00,2.931499938964843750e+02,2.931499938964843750e+02,-2.529664925532415509e-05,-2.728338586166501045e-05,-3.029209503171733492e-04,-3.032651183593364284e-04,-1.603058934211730957e+00,1.604937434196472168e+00,-1.601566928691438463e+00,1.603462937633038710e+00
1.000000000000000000e+01,2.931499938964843750e+02,2.931499938964843750e+02,8.852461178321391344e-05,8.914389763958752155e-05,-1.116065211530604462e-05,-1.020557189877245898e-05,-1.636646747589111328e+00,1.638560056686401367e+00,-1.635126571163362019e+00,1.637057949664845413e+00


==> graphs/Spring/Spring02_results.csv <==
t,T_0,T_1,FT_0,FT_1,FT_NN_Newton_0,FT_NN_Newton_1,Fy_0,Fy_1,Fy_NN_Newton_0,Fy_NN_Newton_1
0.,293.15,293.15,0.,0.,0.,0.,0.,0.,0.,0.
2.500000000000000000e-01,2.931499938964843750e+02,2.944853210449218750e+02,-2.453741326462477446e-04,1.171677246093750000e+02,-2.298578350795426575e-04,1.031644501079320690e+02,-3.120067715644836426e-01,3.124728202819824219e-01,-3.116991851171168060e-01,3.126452085241789858e-01
5.000000000000000000e-01,2.931499938964843750e+02,2.957710266113281250e+02,-2.561225555837154388e-04,1.706674041748046875e+02,-4.478116499031759793e-04,1.584962149640544169e+02,-6.156377792358398438e-01,6.165502071380615234e-01,-6.150372878075954786e-01,6.178076200520115080e-01
7.500000000000000000e-01,2.931499938964843750e+02,2.969526977539062500e+02,-2.381287922617048025e-04,2.029009399414062500e+02,-5.950625313624386846e-04,1.930404370595439616e+02,-8.974926471710205078e-01,8.988066911697387695e-01,-8.966272197695283053e-01,9.018656373946024596e-01
1.000000000000000000e+00,2.931499938964843750e+02,2.979923400878906250e+02,-1.975558989215642214e-04,2.205668640136718750e+02,-6.573064012791281696e-04,2.131079633772582724e+02,-1.147668600082397461e+00,1.149328231811523438e+00,-1.146574673149030277e+00,1.154612547982071469e+00
1.250000000000000000e+00,2.931499938964843750e+02,2.988413391113281250e+02,-1.327927748207002878e-04,2.246626434326171875e+02,-6.100719749904981752e-04,2.198117808861735512e+02,-1.353510975837707520e+00,1.355447292327880859e+00,-1.352234040005940718e+00,1.363000920350833756e+00
1.500000000000000000e+00,2.931499938964843750e+02,2.994760437011718750e+02,-5.099685222376137972e-05,2.175042419433593750e+02,-4.671700024758283949e-04,2.152354037602833330e+02,-1.508300781250000000e+00,1.510441303253173828e+00,-1.506889577733780961e+00,1.519967551307223719e+00
1.750000000000000000e+00,2.931499938964843750e+02,2.998637390136718750e+02,4.633020580513402820e-05,1.991010894775390625e+02,-2.299551120788503812e-04,1.995440752434818990e+02,-1.603227615356445312e+00,1.605492711067199707e+00,-1.601735657227189469e+00,1.616362364347819769e+00
2.000000000000000000e+00,2.931499938964843750e+02,2.999965515136718750e+02,1.497742487117648125e-04,1.716005554199218750e+02,5.718037148971998561e-05,1.746734182695687423e+02,-1.635816216468811035e+00,1.638125777244567871e+00,-1.634296774034885491e+00,1.649521944919008165e+00
2.250000000000000000e+00,2.931499938964843750e+02,2.998641662597656250e+02,2.550400386098772287e-04,1.357005462646484375e+02,3.692424175191455450e-04,1.413992615256285887e+02,-1.603335380554199219e+00,1.605607509613037109e+00,-1.601843416388736951e+00,1.616615124225639022e+00
2.500000000000000000e+00,2.931499938964843750e+02,2.994748229980468750e+02,3.533779236022382975e-04,9.349533843994140625e+01,6.499316120736762159e-04,1.016298541787565171e+02,-1.507997989654541016e+00,1.510151624679565430e+00,-1.506587146937693689e+00,1.519926219440666415e+00
2.750000000000000000e+00,2.931499938964843750e+02,2.988424682617187500e+02,4.390187968965619802e-04,4.660745620727539062e+01,8.723387241169812834e-04,5.690683253240596429e+01,-1.353783130645751953e+00,1.355739355087280273e+00,-1.352506098140414448e+00,1.363624576351031514e+00
3.000000000000000000e+00,2.931499938964843750e+02,2.979904479980468750e+02,5.063364515081048012e-04,-3.075063705444335938e+00,1.002401852517372655e-03,8.962034683412166913e+00,-1.147209644317626953e+00,1.148893475532531738e+00,-1.146116188648279133e+00,1.154525648228911017e+00
3.250000000000000000e+00,2.931499938964843750e+02,2.969539794921875000e+02,5.502228159457445145e-04,-5.326428604125976562e+01,1.024052766310856689e-03,-4.011942931146432301e+01,-8.977920413017272949e-01,8.991355895996093750e-01,-8.969263416708692649e-01,9.025143795222011489e-01
3.500000000000000000e+00,2.931499938964843750e+02,2.957694702148437500e+02,5.690388497896492481e-04,-1.023373107910156250e+02,9.405181390946342444e-04,-8.878974159467982474e+01,-6.152680516242980957e-01,6.162113547325134277e-01,-6.146679291578684978e-01,6.176964953797857705e-01
3.750000000000000000e+00,2.931499938964843750e+02,2.944859619140625000e+02,5.601682350970804691e-04,-1.478982849121093750e+02,7.632483048444639161e-04,-1.348166656484442001e+02,-3.121528029441833496e-01,3.126491308212280273e-01,-3.118450813810655919e-01,3.129267172648015349e-01
4.000000000000000000e+00,2.931499938964843750e+02,2.931499633789062500e+02,5.251726834103465080e-04,-1.885074157714843750e+02,5.188282246241672892e-04,-1.766976896699711403e+02,1.286106453335378319e-05,3.788998583331704140e-06,1.283850181326984320e-05,-1.754544918557845805e-05
4.250000000000000000e+00,2.931499938964843750e+02,2.918139648437500000e+02,4.653586947824805975e-04,-2.223594970703125000e+02,2.522075912434991528e-04,-2.125862498707509189e+02,3.087782561779022217e-01,-3.092556893825531006e-01,3.084692541351160000e-01,-3.085740267173353035e-01
4.500000000000000000e+00,2.931499938964843750e+02,2.905306396484375000e+02,3.844025777652859688e-04,-2.480176849365234375e+02,-1.903517905991252367e-05,-2.408770319551815362e+02,6.021530032157897949e-01,-6.031183600425720215e-01,6.015482294802819707e-01,-6.007936348141922345e-01
4.750000000000000000e+00,2.931499938964843750e+02,2.893446350097656250e+02,2.885875874198973179e-04,-2.649358520507812500e+02,-2.505575974448584985e-04,-2.607423754070765654e+02,8.704890608787536621e-01,-8.719163537025451660e-01,8.696138619331780228e-01,-8.672076986865077108e-01
5.000000000000000000e+00,2.931499938964843750e+02,2.883101196289062500e+02,1.826099032768979669e-04,-2.714844055175781250e+02,-4.158734876080095056e-04,-2.704325555273362056e+02,1.102367043495178223e+00,-1.104206085205078125e+00,1.101260080672691544e+00,-1.096716679008949313e+00
5.250000000000000000e+00,2.931499938964843750e+02,2.874548645019531250e+02,7.656741217942908406e-05,-2.687675476074218750e+02,-5.077712517686985144e-04,-2.706382757983893725e+02,1.292537569999694824e+00,-1.294723153114318848e+00,1.291242834908272075e+00,-1.284420870760723421e+00
5.500000000000000000e+00,2.931499938964843750e+02,2.868263549804687500e+02,-2.611050149425864220e-05,-2.551190032958984375e+02,-5.067889858030773936e-04,-2.597749103362991150e+02,1.431409120559692383e+00,-1.433853626251220703e+00,1.429979507228253288e+00,-1.421159999392689111e+00
5.750000000000000000e+00,2.931499938964843750e+02,2.864330749511718750e+02,-1.164755667559802532e-04,-2.329645385742187500e+02,-4.412711768221627847e-04,-2.398886124318461555e+02,1.517930388450622559e+00,-1.520539522171020508e+00,1.516417801895419082e+00,-1.506175845381342304e+00
6.000000000000000000e+00,2.931499938964843750e+02,2.863051757812500000e+02,-1.951618614839389920e-04,-2.012306823730468750e+02,-2.996823563001729134e-04,-2.101727432029221347e+02,1.546007990837097168e+00,-1.548673629760742188e+00,1.544468610682533605e+00,-1.533664717309562775e+00
6.250000000000000000e+00,2.931499938964843750e+02,2.864339294433593750e+02,-2.587480412330478430e-04,-1.628580017089843750e+02,-1.544703438571975475e-04,-1.733115567428520478e+02,1.517741322517395020e+00,-1.520357608795166016e+00,1.516228703786050680e+00,-1.505774217913572022e+00
6.500000000000000000e+00,2.931499938964843750e+02,2.868259277343750000e+02,-3.118338063359260559e-04,-1.177966537475585938e+02,-9.305724192070873989e-06,-1.295455501179269788e+02,1.431501388549804688e+00,-1.433961272239685059e+00,1.430071537358529543e+00,-1.420855365018023786e+00
6.750000000000000000e+00,2.931499938964843750e+02,2.874570617675781250e+02,-3.549979883246123791e-04,-6.896955871582031250e+01,1.095625564531677834e-04,-8.162093349383432894e+01,1.292053103446960449e+00,-1.294259309768676758e+00,1.290758807318409529e+00,-1.283431240802633155e+00
7.000000000000000000e+00,2.931499938964843750e+02,2.883094787597656250e+02,-3.926191420760005713e-04,-1.734862136840820312e+01,1.746106914594511761e-04,-3.067801349425114665e+01,1.102511286735534668e+00,-1.104377985000610352e+00,1.101404110640830991e+00,-1.096313036525065954e+00
7.250000000000000000e+00,2.931499938964843750e+02,2.893464660644531250e+02,-4.247242468409240246e-04,3.451542282104492188e+01,1.631236088602461731e-04,2.086520161072923685e+01,8.700781464576721191e-01,-8.715363740921020508e-01,8.692033078726167927e-01,-8.663033191880753492e-01
7.500000000000000000e+00,2.931499938964843750e+02,2.905301208496093750e+02,-4.516296903602778912e-04,8.494511413574218750e+01,7.763133889379143652e-05,7.130509638299528774e+01,6.022755503654479980e-01,-6.032755970954895020e-01,6.016706270115400601e-01,-6.005412594691201811e-01
7.750000000000000000e+00,2.931499938964843750e+02,2.918145141601562500e+02,-4.710374632850289345e-04,1.319128417968750000e+02,-7.241543854553608456e-05,1.186769246971243064e+02,3.086508512496948242e-01,-3.091639876365661621e-01,3.083419235085220200e-01,-3.082459668590989965e-01
8.000000000000000000e+00,2.931499938964843750e+02,2.931499328613281250e+02,-4.800091846846044064e-04,1.735928955078125000e+02,-2.688332944400647294e-04,1.611725225538975792e+02,2.149985812138766050e-05,-4.067465488333255053e-05,2.148970176396801550e-05,-2.041299932497835242e-05
8.250000000000000000e+00,2.931499938964843750e+02,2.944855041503906250e+02,-4.756455600727349520e-04,2.084426269531250000e+02,-4.684196730048436697e-04,1.972287405117492369e+02,-3.120412826538085938e-01,3.125032186508178711e-01,-3.117336361797989897e-01,3.126338636839281482e-01
8.500000000000000000e+00,2.931499938964843750e+02,2.957702941894531250e+02,-4.555589403025805950e-04,2.351536102294921875e+02,-6.547424507332564236e-04,2.254964152803820241e+02,-6.154594421386718750e-01,6.163717508316040039e-01,-6.148591324653785994e-01,6.175564873947201328e-01
8.750000000000000000e+00,2.931499938964843750e+02,2.969528808593750000e+02,-4.179862153250724077e-04,2.525003814697265625e+02,-7.821758715181795349e-04,2.447153688499662678e+02,-8.975284099578857422e-01,8.988443613052368164e-01,-8.966629843283921986e-01,9.018183152670284919e-01
9.000000000000000000e+00,2.931499938964843750e+02,2.979922790527343750e+02,-3.645090910140424967e-04,2.603012695312500000e+02,-8.308347432428708074e-04,2.545681384979227460e+02,-1.147652149200439453e+00,1.149314403533935547e+00,-1.146558222902816615e+00,1.154509420427090260e+00
9.250000000000000000e+00,2.931499938964843750e+02,2.988411865234375000e+02,-2.946637978311628103e-04,2.574403076171875000e+02,-7.784951177121671954e-04,2.540038215497351075e+02,-1.353473305702209473e+00,1.355412483215332031e+00,-1.352196439188945387e+00,1.362878636762993700e+00
9.500000000000000000e+00,2.931499938964843750e+02,2.994776306152343750e+02,-2.159145515179261565e-04,2.452564849853515625e+02,-6.401135229008480436e-04,2.441210342865870757e+02,-1.508682608604431152e+00,1.510826706886291504e+00,-1.507271172650401558e+00,1.520276068294690974e+00
9.750000000000000000e+00,2.931499938964843750e+02,2.998630981445312500e+02,-1.284010795643553138e-04,2.225894622802734375e+02,-4.107873770470249724e-04,2.239861101486625046e+02,-1.603074669837951660e+00,1.605342626571655273e+00,-1.601582904533141560e+00,1.616136023033289737e+00
1.000000000000000000e+01,2.931499938964843750e+02,3.000000000000000000e+02,-4.551537858787924051e-05,1.923599548339843750e+02,-1.497422762016460717e-04,1.961369903391129981e+02,-1.636663556098937988e+00,1.638977169990539551e+00,-1.635143360378943589e+00,1.650319063972899514e+00


==> graphs/losses/reduced_loss_output_losses_Carbon_Filler/Reg_reduced.csv <==
epoch,Reg
1.0,0.00413662149
2.0,0.00203423877
63.0,0.00194008008
113.0,0.00189760828
166.0,0.00187022414
219.0,0.00185172097
276.0,0.00183839933
325.0,0.00183076051
380.0,0.0018250288
439.0,0.00182148279
474.0,0.00182073878
533.0,0.00182129547
577.0,0.00182296953
621.0,0.00182557642
683.0,0.00183040649
732.0,0.0018349142
797.0,0.00184142031
850.0,0.00184711884
894.0,0.00185150909
938.0,0.00185546558
982.0,0.0018588712
1027.0,0.00186146749
1071.0,0.00186302408
1115.0,0.00186369033
1158.0,0.00186363817
1228.0,0.00186300883
1290.0,0.00186208647
1343.0,0.00186097773
1398.0,0.00185989984
1422.0,0.00185960124
1475.0,0.00185872847
1510.0,0.00185836956
1563.0,0.00185760634
1618.0,0.00185709528
1695.0,0.00185658375
1712.0,0.00185656711
1788.0,0.00185608654
1818.0,0.00185602461
1876.0,0.00185570656
1959.0,0.00185535417
1976.0,0.00185541005
2014.0,0.00185536779
2102.0,0.00185547769
2140.0,0.00185559515
2205.0,0.00185611378
2249.0,0.00185655698
2293.0,0.00185710355
2355.0,0.00185812393
2399.0,0.00185910624
2448.0,0.00186062302
2498.0,0.00186276622
2536.0,0.00186501665
2586.0,0.00186864601
2634.0,0.0018726025
2698.0,0.00187892036
2742.0,0.00188318535
2786.0,0.0018872862
2831.0,0.00189119938
2874.0,0.00189462013
2944.0,0.00189950748
2988.0,0.00190219318
3032.0,0.00190448866
3094.0,0.00190716458
3138.0,0.00190882699
3182.0,0.00191033178
3252.0,0.00191261887
3284.0,0.00191355997
3367.0,0.00191616756
3411.0,0.00191769318
3460.0,0.00191966514
3504.0,0.001921691
3548.0,0.0019241469
3598.0,0.00192742166
3657.0,0.00193216058
3701.0,0.00193676015
3745.0,0.00194268872
3783.0,0.0019492585
3843.0,0.0019611388
3887.0,0.00196891907
3943.0,0.00197669212
4000.0,0.00198231125
4045.0,0.00198491523
4092.0,0.00198611175
4133.0,0.00198555784
4194.0,0.00198395993
4264.0,0.00198135036
4308.0,0.0019791564
4329.0,0.00197798177
4396.0,0.00197455287
4423.0,0.00197302713
4502.0,0.00196891208
4526.0,0.00196742546
4590.0,0.00196378655
4660.0,0.00195955625
4722.0,0.00195567915
4725.0,0.00195542141
4810.0,0.00195004162
4825.0,0.00194877665
4880.0,0.00194506312
4933.0,0.00194132992
4986.0,0.00193772989
5074.0,0.00193157292
5118.0,0.0019284155
5156.0,0.00192563934
5177.0,0.00192369148
5232.0,0.00191963918
5294.0,0.00191483903
5328.0,0.00191207381
5382.0,0.00190791872
5452.0,0.00190221809
5514.0,0.00189695787
5557.0,0.00189339998
5587.0,0.00188979949
5646.0,0.00188501133
5690.0,0.00188130792
5743.0,0.00187656109
5804.0,0.00187142589
5866.0,0.00186601141
5910.0,0.00186206505
5939.0,0.00185934536
5998.0,0.001854053
6079.0,0.00184654677
6100.0,0.00184524269
6133.0,0.00184027245
6183.0,0.00183558674
6244.0,0.00183040416
6307.0,0.00182484882
6350.0,0.00182092248
6385.0,0.00181755808
6438.0,0.00181266631
6508.0,0.00180595368
6571.0,0.00179977727
6584.0,0.00179842534
6658.0,0.00179118256
6702.0,0.00178678485
6772.0,0.00177953974
6834.0,0.00177293143
6873.0,0.00177074748
6889.0,0.00176517398
6936.0,0.00175986125
7001.0,0.00175354339
7054.0,0.00174864661
7118.0,0.00174246565
7168.0,0.0017377577
7212.0,0.00173347909
7274.0,0.00172741828
7288.0,0.00172596681
7345.0,0.00172034558
7406.0,0.00171421294
7476.0,0.00170705607
7520.0,0.00170246453
7565.0,0.00169770606
7596.0,0.00169429253
7670.0,0.00168653543
7714.0,0.00168189395
7784.0,0.0016744294
7828.0,0.00166968105
7886.0,0.00166329253
7922.0,0.00166217191
7942.0,0.00165464217
7993.0,0.00164922886
8057.0,0.00164299924
8092.0,0.00163972494
8163.0,0.0016328271
8198.0,0.00162961043
8256.0,0.00162403146
8330.0,0.00161706284
8374.0,0.00161279691
8418.0,0.00160848117
8462.0,0.00160410348
8515.0,0.00159866281
8550.0,0.00159522844
8620.0,0.00158811035
8682.0,0.0015815933
8696.0,0.00158002856
8752.0,0.00157405343
8828.0,0.00156566757
8884.0,0.0015596411
8929.0,0.00155465538
8990.0,0.00154775684
9034.0,0.0015427015
9079.0,0.00153741229
9122.0,0.00153224624
9192.0,0.00152361009
9236.0,0.00151807151
9280.0,0.00151239603
9318.0,0.00150734873
9368.0,0.00150092656
9431.0,0.0014925627
9469.0,0.0014924095
9498.0,0.00148127228
9549.0,0.00147516537
9606.0,0.00146966032
9664.0,0.00146387413
9747.0,0.00145570212
9791.0,0.00145146355
9826.0,0.00144826295
9870.0,0.00144412881
9940.0,0.00143739639
9952.0,0.0014361667
10028.0,0.00142880599
10055.0,0.00142609631
10125.0,0.00141923397
10178.0,0.00141417608
10249.0,0.00140721386
10257.0,0.00140634854
10310.0,0.00140109472
10381.0,0.00139380153
10442.0,0.00138737529
10486.0,0.0013826224
10521.0,0.00137870992
10574.0,0.0013729597
10619.0,0.00136793032
10688.0,0.0013600419
10750.0,0.00135288399
10794.0,0.00134772155
10838.0,0.00134244352
10858.0,0.00133993279
10952.0,0.00132843433
10955.0,0.00132800289
11014.0,0.00132069935
11058.0,0.00131511583
11122.0,0.00130674324
11172.0,0.00130052364
11234.0,0.0012925819
11305.0,0.0012833192
11348.0,0.00127762498
11401.0,0.00127040513
11451.0,0.00126689905
11471.0,0.00125892856
11509.0,0.00125446182
11577.0,0.0012469159
11612.0,0.00124321179
11683.0,0.00123550196
11744.0,0.00122904009
11806.0,0.00122232886
11809.0,0.00122193608
11876.0,0.00121452881
11914.0,0.00121020502
11982.0,0.00120270357
12046.0,0.00119537383
12070.0,0.00119276135
12128.0,0.00118617667
12173.0,0.00118116487
12246.0,0.00117326214
12290.0,0.00116837595
12334.0,0.00116339466
12404.0,0.00115540065
12442.0,0.00115096779
12480.0,0.00114662875
12536.0,0.00114053348
12598.0,0.00113358058
12642.0,0.00112853001
12712.0,0.00112039363
12744.0,0.00111652701
12774.0,0.00111307588
12862.0,0.00110262563
12909.0,0.00109689822
12951.0,0.00109206128
13013.0,0.00108477252
13030.0,0.00108685344
13066.0,0.00107706501
13140.0,0.0010704099
13190.0,0.00106596912
13241.0,0.0010615933
13293.0,0.00105696882
13346.0,0.00105254946
13410.0,0.00104696758
13443.0,0.00104412006
13505.0,0.00103916519
13566.0,0.00103420252
13569.0,0.00103388634
13636.0,0.00102845347
13689.0,0.0010239206
13742.0,0.00101962767
13800.0,0.00101467804
13856.0,0.00101004657
13918.0,0.00100482942
13953.0,0.00100178795
14006.0,0.000997443916
14064.0,0.000992475892
14094.0,0.000990067027
14129.0,0.000987064326
14182.0,0.000982733909
14252.0,0.000976781012
14284.0,0.000973941467
14340.0,0.000969196728
14402.0,0.00096372905
14437.0,0.000960488222
14491.0,0.000955673226
14560.0,0.000949311536
14622.0,0.000943454506
14652.0,0.00094418315
14673.0,0.000936840661
14724.0,0.000932592957
14798.0,0.000927756832
14862.0,0.00092344411
14887.0,0.000921927043
14933.0,0.00091896567
15021.0,0.00091342302
15038.0,0.000912347459
15088.0,0.000909488124
15150.0,0.000905801309
15223.0,0.000901287887
15238.0,0.000900486019
15296.0,0.000897012884
15327.0,0.000895290112
15414.0,0.000890168129
15428.0,0.000889267365
15484.0,0.00088594202
15547.0,0.000882103224
15581.0,0.000879942207
15634.0,0.00087674777
15698.0,0.000872650591
15742.0,0.000869982818
15810.0,0.000866169692
15855.0,0.000863588881
15898.0,0.000861077919
15940.0,0.000858507177
16006.0,0.000854643353
16030.0,0.000853354693
16118.0,0.000848321652
16162.0,0.000845770177
16197.0,0.000843614456
16277.0,0.000838921755
16288.0,0.000842410955
16332.0,0.00083338673
16385.0,0.000831034384
16440.0,0.000828990364
16514.0,0.000826434989
16534.0,0.000825655065
16602.0,0.000823273207
16637.0,0.000821915164
16691.0,0.000819960493
16778.0,0.000816653599
16786.0,0.000816275773
16848.0,0.000813909748
16911.0,0.000811360253
16980.0,0.000808496727
16989.0,0.00080804911
17042.0,0.000805837393
17130.0,0.000801995862
17139.0,0.000801526767
17209.0,0.000798426336
17244.0,0.000796975801
17320.0,0.000793560932
17350.0,0.000792334147
17414.0,0.000789428945
17465.0,0.000787246972
17517.0,0.000784824602
17570.0,0.000782584364
17590.0,0.000781644369
17658.0,0.000778754998
17693.0,0.000777149922
17747.0,0.000774871616
17799.0,0.000772476313
17888.0,0.000768542523
17900.0,0.000771849707
17939.0,0.000764122989
17990.0,0.000762141193
18045.0,0.000760613591
18125.0,0.000758629758
18140.0,0.000758176961
18212.0,0.000756337075
18274.0,0.000754676876
18294.0,0.000754062436
18345.0,0.000752705615
18432.0,0.000750165782
18444.0,0.000749746279
18520.0,0.000747469021
18582.0,0.000745474012
18596.0,0.000744952587
18670.0,0.000742553966
18740.0,0.000740156858
18743.0,0.000739992829
18802.0,0.000737972732
18855.0,0.000736013171
18916.0,0.000733960711
18979.0,0.000731680426
18998.0,0.000730909116
19048.0,0.000729096471
19111.0,0.000726655999
19180.0,0.000723921985
19243.0,0.000721362419
19256.0,0.0007207499
19313.0,0.000718453957
19350.0,0.000716828567
19419.0,0.000714048336
19488.0,0.000711100292
19518.0,0.000712658279
19549.0,0.000706256658
19602.0,0.00070403557
19652.0,0.000702535326
19740.0,0.000700160919
19796.0,0.000698989548
19805.0,0.000698731397
19858.0,0.000697640295
19946.0,0.000695684517
19949.0,0.000695557683
20000.0,0.000694394403


==> graphs/losses/reduced_loss_output_losses_Carbon_Filler/loss_force_DC_reduced.csv <==
epoch,loss_force_DC
1.0,0.245152384
2.0,8.87253094
52.0,2.41461849
102.0,1.16601372
154.0,0.67120719
209.0,0.41638574
262.0,0.285297453
313.0,0.209563196
368.0,0.155972168
417.0,0.123034269
470.0,0.0979967564
522.0,0.0795375034
576.0,0.064743422
626.0,0.0542910323
677.0,0.045739878
728.0,0.038829118
779.0,0.0332840383
830.0,0.0288974438
880.0,0.0256444905
929.0,0.0233780239
977.0,0.0219134577
1025.0,0.0210172217
1072.0,0.020502504
1120.0,0.0201889612
1167.0,0.0199896097
1213.0,0.0198427811
1261.0,0.0197111517
1313.0,0.0195774287
1378.0,0.0194151308
1420.0,0.0193119608
1472.0,0.0191863924
1537.0,0.0190307405
1593.0,0.0188975576
1659.0,0.0187486652
1684.0,0.0186923388
1755.0,0.0185386669
1796.0,0.0184497423
1845.0,0.0183430724
1891.0,0.0182423964
1946.0,0.0181213003
1991.0,0.0180214234
2040.0,0.0179115981
2105.0,0.0177642405
2150.0,0.0176609978
2198.0,0.0175484754
2246.0,0.0174326375
2297.0,0.0173044447
2348.0,0.017168032
2399.0,0.0170175508
2449.0,0.0168461241
2496.0,0.0166485775
2543.0,0.0164029785
2584.0,0.0161495414
2616.0,0.0159325078
2699.0,0.0153471762
2744.0,0.0150412647
2793.0,0.0147337243
2843.0,0.0144482488
2890.0,0.0142058404
2938.0,0.0139788212
2988.0,0.0137591027
3038.0,0.0135519123
3086.0,0.013361793
3133.0,0.0131816305
3172.0,0.0130349211
3254.0,0.0127288941
3305.0,0.012536631
3355.0,0.0123431385
3404.0,0.0121429991
3453.0,0.0119242715
3502.0,0.0116762603
3552.0,0.011379227
3602.0,0.0110175591
3653.0,0.0105489735
3703.0,0.00993952528
3748.0,0.00920417905
3780.0,0.00855249446
3851.0,0.00694618374
3900.0,0.00600865809
3947.0,0.00531554315
3993.0,0.00483231246
4052.0,0.00440951064
4095.0,0.00449792249
4123.0,0.00410213694
4179.0,0.00394602492
4264.0,0.00376602821
4275.0,0.00409301464
4323.0,0.00367236068
4377.0,0.00359234121
4472.0,0.00346483849
4514.0,0.00385373435
4524.0,0.00340305734
4576.0,0.00334416376
4634.0,0.0032815251
4688.0,0.00322474283
4774.0,0.00313599501
4815.0,0.00375739252
4825.0,0.00309162214
4877.0,0.00303927879
4975.0,0.00295069045
4991.0,0.00293636788
5044.0,0.00288892305
5126.0,0.00281568104
5156.0,0.00395194674
5178.0,0.00278713554
5228.0,0.00273623574
5291.0,0.00268706679
5349.0,0.00264124852
5422.0,0.002582883
5448.0,0.00256220368
5528.0,0.00249843369
5556.0,0.0051884288
5580.0,0.00250510382
5629.0,0.00243747188
5679.0,0.00240323367
5730.0,0.00236923504
5799.0,0.00232381816
5842.0,0.00229524146
5897.0,0.00225894665
5968.0,0.00221176632
5996.0,0.00219336129
6080.0,0.002139549
6099.0,0.00946618803
6132.0,0.00214829529
6182.0,0.00210610405
6232.0,0.00208088662
6310.0,0.00204193615
6382.0,0.00200637174
6407.0,0.00199410017
6452.0,0.00197221036
6502.0,0.00194784836
6551.0,0.00192391581
6606.0,0.00189701829
6660.0,0.00187076372
6733.0,0.00183550664
6772.0,0.00181672547
6834.0,0.00178719766
6873.0,0.0180390067
6886.0,0.00194498792
6935.0,0.00178340042
6986.0,0.0017588241
7036.0,0.00174227392
7088.0,0.00172586646
7151.0,0.00170617504
7222.0,0.00168412481
7276.0,0.00166745367
7324.0,0.00165274029
7367.0,0.00163996534
7420.0,0.00162472972
7475.0,0.00160962227
7512.0,0.00159964175
7588.0,0.00157954427
7608.0,0.0015744858
7656.0,0.00156275497
7716.0,0.00154855161
7751.0,0.00154049415
7805.0,0.0015284461
7889.0,0.00151027797
7922.0,0.0237350371
7941.0,0.00176634477
7991.0,0.00152531802
8041.0,0.0015126575
8093.0,0.00150333752
8158.0,0.00149305118
8231.0,0.0014825582
8265.0,0.00147803407
8295.0,0.00147407432
8389.0,0.00146173593
8419.0,0.00145792402
8483.0,0.00144978438
8519.0,0.00144520868
8590.0,0.00143617718
8628.0,0.00143134734
8693.0,0.0014234602
8711.0,0.00142127543
8763.0,0.00141505606
8828.0,0.00140726683
8870.0,0.00140222686
8944.0,0.00139335287
8975.0,0.00138968474
9035.0,0.00138264173
9069.0,0.00137866579
9124.0,0.001372286
9165.0,0.00136755977
9224.0,0.00136082585
9276.0,0.00135494862
9325.0,0.00134946802
9375.0,0.00134398893
9447.0,0.00133623823
9469.0,0.0554969124
9498.0,0.00175254617
9548.0,0.00136724545
9599.0,0.00135995029
9670.0,0.00135253137
9722.0,0.00134780852
9772.0,0.0013436802
9828.0,0.00133941602
9875.0,0.00133599807
9923.0,0.00133263972
9975.0,0.00132909301
10031.0,0.00132537715
10077.0,0.00132251577
10122.0,0.00131981738
10177.0,0.00131661841
10236.0,0.00131329522
10285.0,0.00131061801
10343.0,0.00130748667
10376.0,0.00130572403
10417.0,0.00130360655
10471.0,0.00130086415
10545.0,0.00129717367
10584.0,0.00129529485
10637.0,0.00129279215
10687.0,0.00129048096
10732.0,0.00128845964
10785.0,0.00128612912
10835.0,0.00128398172
10887.0,0.00128180569
10934.0,0.00127989426
10985.0,0.00127787993
11038.0,0.0012758486
11088.0,0.0012739927
11137.0,0.0012722332
11194.0,0.00127026625
11238.0,0.00126881769
11289.0,0.00126721116
11330.0,0.00126598647
11406.0,0.0012638648
11450.0,0.0263121948
11459.0,0.00148977258
11509.0,0.00127393205
11558.0,0.00127027987
11619.0,0.00126824901
11670.0,0.00126683665
11719.0,0.00126566272
11769.0,0.00126456271
11826.0,0.00126339402
11887.0,0.00126220426
11931.0,0.00126139447
11986.0,0.00126044161
12028.0,0.00125974312
12080.0,0.00125891704
12138.0,0.00125802867
12191.0,0.00125724508
12249.0,0.00125642132
12294.0,0.00125580409
12344.0,0.00125513889
12387.0,0.00125458324
12435.0,0.0012539872
12480.0,0.00125345797
12531.0,0.00125288963
12595.0,0.00125220232
12649.0,0.00125164492
12697.0,0.00125118438
12758.0,0.00125062081
12803.0,0.00125023746
12852.0,0.00124983164
12899.0,0.00124945142
12964.0,0.00124893221
13014.0,0.00124855433
13029.0,0.0214990173
13066.0,0.00131391257
13116.0,0.00125503668
13167.0,0.00125394017
13219.0,0.00125320244
13273.0,0.00125257194
13328.0,0.00125200837
13381.0,0.00125151034
13452.0,0.00125088613
13487.0,0.00125058705
13561.0,0.0012499704
13598.0,0.00124967052
13629.0,0.00124944432
13706.0,0.00124889321
13744.0,0.00124861789
13806.0,0.00124816375
13851.0,0.00124782906
13904.0,0.00124742545
13952.0,0.00124705269
14006.0,0.0012466138
14028.0,0.00124643138
14094.0,0.00124587677
14149.0,0.00124540192
14218.0,0.00124479202
14262.0,0.00124439574
14314.0,0.00124391622
14354.0,0.00124353881
14409.0,0.0012430097
14460.0,0.00124250678
14507.0,0.00124203088
14562.0,0.00124145951
14622.0,0.00124081632
14651.0,0.0237647984
14674.0,0.00127264508
14725.0,0.00124854816
14774.0,0.00124710076
14830.0,0.00124612928
14881.0,0.00124540972
14938.0,0.00124469632
14995.0,0.00124403369
15036.0,0.00124357641
15081.0,0.00124308816
15139.0,0.00124246895
15194.0,0.00124188641
15231.0,0.00124149735
15292.0,0.00124085404
15339.0,0.00124035659
15405.0,0.00123965996
15458.0,0.00123909826
15494.0,0.00123871327
15573.0,0.00123787287
15606.0,0.00123751489
15661.0,0.00123690744
15728.0,0.00123615644
15764.0,0.00123575632
15802.0,0.00123534899
15846.0,0.00123490347
15918.0,0.00123416074
15942.0,0.00123390951
16029.0,0.0012329811
16079.0,0.00123244151
16122.0,0.00123197073
16169.0,0.00123145024
16230.0,0.00123076013
16280.0,0.00123152474
16288.0,0.0206293426
16332.0,0.0012591969
16382.0,0.00123737636
16434.0,0.00123625656
16487.0,0.00123541011
16539.0,0.0012347158
16591.0,0.00123409426
16646.0,0.00123347924
16696.0,0.00123294513
16754.0,0.00123234279
16798.0,0.00123189436
16847.0,0.00123140099
16886.0,0.0012310117
16984.0,0.00123003672
17008.0,0.00122979993
17051.0,0.00122937898
17100.0,0.0012288969
17156.0,0.00122833997
17213.0,0.00122777082
17264.0,0.00122725847
17333.0,0.00122655905
17366.0,0.00122623169
17415.0,0.00122574158
17476.0,0.00122512528
17521.0,0.0012246652
17564.0,0.00122423249
17629.0,0.00122355705
17681.0,0.00122304412
17724.0,0.00122261886
17774.0,0.00122211827
17838.0,0.00122146413
17888.0,0.0012210256
17900.0,0.0181642268
17939.0,0.00122999749
17991.0,0.00122792157
18042.0,0.00122701225
18099.0,0.0012262282
18156.0,0.00122554437
18215.0,0.00122489
18272.0,0.00122434087
18322.0,0.00122387707
18371.0,0.00122343365
18409.0,0.00122309581
18474.0,0.00122252607
18523.0,0.00122210116
18578.0,0.00122162851
18613.0,0.00122132921
18657.0,0.00122095435
18722.0,0.00122040312
18792.0,0.00121980754
18825.0,0.00121952605
18851.0,0.0012193002
18924.0,0.00121867238
18990.0,0.00121810276
19028.0,0.00121777365
19062.0,0.00121747784
19131.0,0.00121687329
19181.0,0.00121644407
19234.0,0.00121597957
19278.0,0.00121558807
19337.0,0.00121505663
19353.0,0.00121491007
19431.0,0.00121417653
19496.0,0.00121355848
19519.0,0.0178002659
19547.0,0.00133901963
19598.0,0.00122050173
19648.0,0.00121968077
19709.0,0.00121901941
19774.0,0.00121836574
19825.0,0.00121787866
19896.0,0.00121721928
19932.0,0.0012168946
19979.0,0.001216479
20000.0,0.00121629669


==> graphs/losses/reduced_loss_output_losses_Carbon_Filler/loss_reduced.csv <==
epoch,loss
1.0,0.249289006
2.0,8.87456512
52.0,2.41657257
102.0,1.16791892
154.0,0.67308265
209.0,0.418240458
262.0,0.2871387
313.0,0.211395591
368.0,0.157798305
417.0,0.124856777
470.0,0.0998175293
522.0,0.0813585967
576.0,0.0665663481
626.0,0.0561170019
677.0,0.0475697778
728.0,0.040663667
779.0,0.0351236537
830.0,0.030742405
880.0,0.0274946094
929.0,0.0252326373
977.0,0.023771951
1025.0,0.0228785723
1073.0,0.0223572552
1121.0,0.0220475327
1167.0,0.0218530949
1211.0,0.0217117127
1260.0,0.0215762798
1310.0,0.0214466676
1376.0,0.0212804191
1420.0,0.0211715288
1475.0,0.0210379139
1545.0,0.0208695121
1593.0,0.0207548812
1656.0,0.0206122529
1684.0,0.0205489956
1756.0,0.0203928314
1800.0,0.0202971417
1845.0,0.0201989766
1889.0,0.0201024972
1950.0,0.0199679174
1994.0,0.0198701508
2038.0,0.0197715573
2108.0,0.019612968
2152.0,0.0195121113
2196.0,0.0194093212
2241.0,0.0193014219
2298.0,0.0191590805
2347.0,0.0190288555
2397.0,0.0188828986
2447.0,0.0187142398
2495.0,0.018515883
2543.0,0.01826852
2584.0,0.018018052
2614.0,0.0178173725
2696.0,0.0172467493
2740.0,0.0169503801
2792.0,0.0166275017
2841.0,0.0163510907
2889.0,0.0161064323
2938.0,0.0158778653
2986.0,0.0156696532
3035.0,0.0154686235
3085.0,0.0152724171
3129.0,0.0151052289
3167.0,0.0149634099
3252.0,0.0146489944
3306.0,0.0144470986
3358.0,0.0142472014
3403.0,0.0140646938
3453.0,0.0138436574
3503.0,0.0135924704
3553.0,0.0132971937
3603.0,0.0129372925
3653.0,0.0124807889
3703.0,0.0118765505
3749.0,0.0111287721
3780.0,0.0105012488
3851.0,0.00890876725
3900.0,0.00797952805
3947.0,0.00729268789
3993.0,0.00681402534
4052.0,0.00639463728
4095.0,0.00648397813
4123.0,0.00608781632
4179.0,0.00593037996
4265.0,0.00574568659
4275.0,0.00607382879
4323.0,0.00565069355
4379.0,0.00556490198
4472.0,0.00543527771
4514.0,0.00582197588
4524.0,0.00537064578
4576.0,0.00530873099
4632.0,0.00524485484
4687.0,0.00518360687
4774.0,0.00508829998
4815.0,0.0057070097
4825.0,0.0050403988
4877.0,0.00498452876
4956.0,0.00490758009
4977.0,0.00488717947
5074.0,0.00479376782
5126.0,0.0047434466
5156.0,0.00587758608
5178.0,0.00471078604
5227.0,0.00465712976
5294.0,0.00459954934
5364.0,0.00453866553
5383.0,0.00452199671
5452.0,0.00446123257
5528.0,0.00439410144
5556.0,0.00708158826
5580.0,0.00439562835
5629.0,0.00432384387
5679.0,0.00428542774
5743.0,0.00423721317
5804.0,0.00419193879
5842.0,0.00416330341
5892.0,0.00412594201
5968.0,0.00406848127
5996.0,0.00404753955
6080.0,0.00398598239
6099.0,0.0113107897
6132.0,0.00398875587
6182.0,0.00394178275
6232.0,0.00391226495
6288.0,0.00387946609
6335.0,0.00385179045
6408.0,0.00380901713
6439.0,0.00379110663
6508.0,0.00375087373
6552.0,0.0037250747
6605.0,0.00369385537
6634.0,0.00367687014
6702.0,0.00363728032
6754.0,0.00360670942
6834.0,0.00356012909
6873.0,0.0198097546
6886.0,0.00371079915
6935.0,0.00354337785
6986.0,0.00351379905
7039.0,0.00349131925
7118.0,0.00345893553
7142.0,0.00344923139
7221.0,0.00341696152
7274.0,0.00339548825
7326.0,0.00337431766
7365.0,0.00335883209
7420.0,0.00333744008
7485.0,0.00331296399
7514.0,0.0033021369
7588.0,0.00327472109
7602.0,0.00326962164
7655.0,0.00325102685
7728.0,0.00322609046
7772.0,0.00321142608
7816.0,0.0031969503
7889.0,0.00317322835
7922.0,0.0253972095
7941.0,0.00342141301
7991.0,0.00317477994
8041.0,0.003157228
8095.0,0.00314238248
8163.0,0.00312512275
8233.0,0.00310849817
8242.0,0.00310651632
8330.0,0.00308653805
8388.0,0.00307321781
8418.0,0.00306653185
8462.0,0.00305655925
8515.0,0.00304437988
8551.0,0.00303626573
8628.0,0.00301856827
8665.0,0.00301025482
8717.0,0.00299832504
8771.0,0.00298608793
8828.0,0.0029729344
8884.0,0.00296018925
8929.0,0.0029498064
8949.0,0.00294509134
9016.0,0.00292964769
9079.0,0.00291491579
9122.0,0.00290476391
9192.0,0.0028880816
9236.0,0.00287753623
9248.0,0.00287458347
9318.0,0.00285759615
9368.0,0.00284567894
9447.0,0.0028266036
9469.0,0.0569893233
9498.0,0.00323381834
9548.0,0.00284252455
9600.0,0.00283002341
9670.0,0.00281582004
9729.0,0.00280469097
9773.0,0.00279679196
9802.0,0.00279179774
9861.0,0.00278190454
9914.0,0.00277317781
9972.0,0.0027635037
10037.0,0.00275284704
10098.0,0.00274311844
10143.0,0.00273607462
10178.0,0.00273073744
10213.0,0.00272528129
10266.0,0.00271717645
10336.0,0.00270631583
10368.0,0.00270123803
10442.0,0.00268970756
10456.0,0.00268742489
10512.0,0.00267857919
10600.0,0.00266459864
10603.0,0.00266406173
10662.0,0.00265466073
10750.0,0.00264054677
10794.0,0.00263346056
10838.0,0.00262629893
10902.0,0.00261569908
10952.0,0.00260761078
10961.0,0.00260607246
11014.0,0.00259746169
11105.0,0.00258234702
11122.0,0.00257950881
11172.0,0.00257153972
11210.0,0.00256533991
11260.0,0.00255731679
11348.0,0.00254309596
11406.0,0.00253363978
11450.0,0.0275759492
11459.0,0.00275148684
11509.0,0.00252839387
11558.0,0.00251931604
11621.0,0.00251035672
11683.0,0.00250201509
11709.0,0.00249859877
11788.0,0.00248846272
11850.0,0.0024803658
11885.0,0.00247569242
11929.0,0.00246996293
11982.0,0.00246321387
12046.0,0.00245482801
12070.0,0.00245183567
12128.0,0.00244435645
12173.0,0.00243867375
12246.0,0.00242972607
12290.0,0.00242423476
12325.0,0.00241973787
12378.0,0.00241307332
12442.0,0.00240487116
12480.0,0.00240008673
12536.0,0.0023933691
12598.0,0.00238575204
12618.0,0.00238318741
12687.0,0.00237459969
12744.0,0.00236727577
12774.0,0.00236355886
12862.0,0.00235237647
12909.0,0.00234626979
12951.0,0.00234109885
13014.0,0.00233319309
13029.0,0.0225819591
13066.0,0.00239097746
13116.0,0.00232762517
13173.0,0.00232132873
13223.0,0.0023162514
13293.0,0.00230933027
13346.0,0.00230438542
13410.0,0.00229822006
13443.0,0.002295085
13505.0,0.00228960137
13566.0,0.00228413241
13580.0,0.0022827955
13636.0,0.00227784831
13689.0,0.00227293512
13742.0,0.00226826011
13800.0,0.00226288522
13856.0,0.00225783745
13918.0,0.00225214614
13932.0,0.00225077709
14006.0,0.0022440576
14064.0,0.00223860424
14094.0,0.00223594392
14129.0,0.00223264005
14182.0,0.0022278449
14252.0,0.0022212672
14284.0,0.0022181354
14340.0,0.00221286784
14402.0,0.00220680609
14422.0,0.00220473623
14491.0,0.00219786703
14560.0,0.0021907913
14622.0,0.00218427088
14651.0,0.0247056168
14674.0,0.00220950437
14725.0,0.00218108576
14774.0,0.00217637955
14856.0,0.00216959068
14900.0,0.00216620322
14974.0,0.00216074381
15009.0,0.00215805136
15038.0,0.00215590233
15106.0,0.00215124944
15150.0,0.00214815419
15223.0,0.00214286894
15238.0,0.00214190944
15296.0,0.00213782419
15327.0,0.00213577412
15414.0,0.0021297324
15428.0,0.00212868326
15484.0,0.00212476263
15547.0,0.0021202527
15616.0,0.00211526058
15628.0,0.00211432949
15698.0,0.00210914388
15742.0,0.00210598554
15810.0,0.00210143835
15855.0,0.00209840015
15898.0,0.00209544576
15940.0,0.00209243689
16006.0,0.00208786945
16030.0,0.00208632508
16118.0,0.00208033598
16162.0,0.00207729847
16197.0,0.00207475107
16280.0,0.00207023509
16288.0,0.0214717537
16332.0,0.00209258357
16382.0,0.00206858758
16440.0,0.00206514169
16484.0,0.0020628802
16567.0,0.00205883663
16602.0,0.00205724221
16637.0,0.00205549318
16691.0,0.00205295929
16778.0,0.00204875134
16786.0,0.00204829173
16848.0,0.00204530125
16911.0,0.00204212382
16954.0,0.00203993102
17025.0,0.00203620549
17036.0,0.00203556288
17130.0,0.00203059427
17139.0,0.00203003548
17219.0,0.00202577561
17238.0,0.00202469574
17332.0,0.00201968476
17341.0,0.00201912969
17394.0,0.00201635039
17465.0,0.00201248378
17517.0,0.00200953055
17570.0,0.00200675521
17623.0,0.00200381433
17658.0,0.00200202572
17693.0,0.0020000753
17747.0,0.00199726061
17810.0,0.00199373532
17888.0,0.00198956812
17900.0,0.0189360771
17939.0,0.00199412042
17991.0,0.00199006498
18045.0,0.00198758114
18112.0,0.00198495411
18142.0,0.00198389823
18206.0,0.00198141392
18274.0,0.0019789997
18294.0,0.00197819853
18362.0,0.00197573821
18432.0,0.00197305949
18444.0,0.00197253469
18520.0,0.0019695966
18582.0,0.00196706923
18596.0,0.00196642801
18670.0,0.00196339795
18740.0,0.00196040655
18743.0,0.00196021702
18802.0,0.0019576943
18855.0,0.00195527985
18916.0,0.00195270148
18979.0,0.00194987759
18998.0,0.00194894173
19048.0,0.00194669585
19110.0,0.0019437531
19180.0,0.00194037426
19243.0,0.0019372619
19251.0,0.00193678925
19313.0,0.00193372765
19350.0,0.00193176651
19419.0,0.00192833808
19496.0,0.00192423898
19519.0,0.0185102317
19547.0,0.00204573572
19598.0,0.00192468101
19652.0,0.00192216923
19735.0,0.00191904372
19761.0,0.00191816268
19815.0,0.00191655487
19849.0,0.00191541947
19928.0,0.00191302109
19991.0,0.00191102934
20000.0,0.00191069115


==> graphs/losses/reduced_loss_output_losses_Heat/Mismatch_reduced.csv <==
epoch,Mismatch
1.0,0.0939205317
2.0,0.212783229
11.0,0.114894201
19.0,0.0581704439
27.0,0.0240861709
35.0,0.00563606784
41.0,0.000512724912
47.0,0.000274314038
55.0,0.00112556529
66.0,0.000223337236
71.0,3.35690785e-05
82.0,8.1805704e-05
86.0,7.72737227e-05
95.0,3.08344372e-05
100.0,2.26561719e-05
110.0,2.64326842e-05
121.0,2.30497913e-05
125.0,2.25773332e-05
134.0,2.27941503e-05
144.0,2.25355042e-05
147.0,2.25202735e-05
158.0,2.26766215e-05
165.0,2.26387703e-05
172.0,2.25512201e-05
176.0,2.25131588e-05
182.0,2.24878991e-05
194.0,2.23894333e-05
198.0,2.23970012e-05
206.0,2.2355704e-05
215.0,2.23299226e-05
220.0,2.23397261e-05
227.0,2.2312314e-05
240.0,2.23048637e-05
246.0,2.22589136e-05
252.0,2.22362222e-05
259.0,2.2233591e-05
269.0,2.2182959e-05
278.0,2.21928915e-05
281.0,2.21557944e-05
289.0,2.21504558e-05
302.0,2.20905093e-05
304.0,2.21005814e-05
313.0,2.20758103e-05
321.0,2.20238116e-05
328.0,2.20197578e-05
336.0,2.19792325e-05
341.0,2.19791128e-05
354.0,2.19404379e-05
361.0,2.18926809e-05
369.0,2.18787986e-05
371.0,2.1853885e-05
384.0,2.18034932e-05
387.0,2.18143754e-05
399.0,2.17592877e-05
403.0,2.17574552e-05
413.0,2.17213828e-05
419.0,2.16782959e-05
430.0,2.16605798e-05
433.0,2.1629844e-05
442.0,2.1610424e-05
449.0,2.15702251e-05
455.0,2.1564414e-05
466.0,2.15124224e-05
471.0,2.15094114e-05
479.0,2.14588868e-05
486.0,2.14475839e-05
496.0,2.14074978e-05
501.0,2.14060322e-05
507.0,2.13629162e-05
520.0,2.13362843e-05
522.0,2.13161942e-05
531.0,2.12886445e-05
538.0,2.12397963e-05
549.0,2.12076226e-05
557.0,2.11763607e-05
559.0,2.11422581e-05
568.0,2.11112228e-05
581.0,2.10366359e-05
586.0,2.09885451e-05
592.0,2.09373513e-05
602.0,2.08831776e-05
604.0,2.08541999e-05
615.0,2.07825862e-05
619.0,2.07394797e-05
633.0,2.06572862e-05
636.0,2.06111436e-05
646.0,2.05684554e-05
651.0,2.05237374e-05
659.0,2.04689635e-05
665.0,2.04549856e-05
673.0,2.03966815e-05
686.0,2.03504348e-05
689.0,2.03123248e-05
699.0,2.02786929e-05
702.0,2.02503125e-05
716.0,2.01836485e-05
719.0,2.01886828e-05
729.0,2.01216237e-05
734.0,2.01212229e-05
743.0,2.0073031e-05
747.0,2.00677427e-05
758.0,1.99996674e-05
763.0,1.99939957e-05
775.0,1.995214e-05
781.0,1.99165997e-05
786.0,1.99090847e-05
794.0,1.98583796e-05
805.0,1.98118465e-05
807.0,1.98291302e-05
818.0,1.97698878e-05
824.0,1.97388572e-05
830.0,1.97356078e-05
838.0,1.968822e-05
848.0,1.96685065e-05
854.0,1.96288839e-05
861.0,1.95902934e-05
871.0,1.95719079e-05
879.0,1.9527211e-05
885.0,1.95151393e-05
890.0,1.95000049e-05
901.0,1.94358795e-05
910.0,1.94202342e-05
917.0,1.93777716e-05
921.0,1.93755922e-05
934.0,1.93115306e-05
936.0,1.93162054e-05
950.0,1.92472339e-05
955.0,1.92414933e-05
960.0,1.92068034e-05
969.0,1.91846958e-05
974.0,1.91479091e-05
986.0,1.91183643e-05
992.0,1.90721628e-05
996.0,1.90717964e-05
1006.0,1.90195918e-05
1011.0,1.90112806e-05
1024.0,1.89494502e-05
1028.0,1.89452171e-05
1036.0,1.8902007e-05
1044.0,1.88830453e-05
1053.0,1.88563435e-05
1057.0,1.88167171e-05
1066.0,1.87913673e-05
1075.0,1.87463894e-05
1081.0,1.87305755e-05
1091.0,1.86797408e-05
1100.0,1.86624235e-05
1104.0,1.86313387e-05
1109.0,1.86247769e-05
1116.0,1.85813789e-05
1126.0,1.85360457e-05
1135.0,1.8514717e-05
1142.0,1.8472262e-05
1149.0,1.84599169e-05
1157.0,1.841002e-05
1163.0,1.8394407e-05
1171.0,1.83532501e-05
1181.0,1.83258916e-05
1188.0,1.82869036e-05
1195.0,1.82661287e-05
1201.0,1.82292756e-05
1207.0,1.82225401e-05
1218.0,1.81582776e-05
1222.0,1.8150394e-05
1234.0,1.80901436e-05
1240.0,1.80817941e-05
1244.0,1.80456803e-05
1257.0,1.80097856e-05
1263.0,1.79855016e-05
1269.0,1.79466817e-05
1279.0,1.79142676e-05
1284.0,1.78792656e-05
1290.0,1.78684687e-05
1303.0,1.78167014e-05
1307.0,1.77907278e-05
1316.0,1.77514282e-05
1323.0,1.77319998e-05
1331.0,1.76847986e-05
1339.0,1.76642904e-05
1343.0,1.7633541e-05
1355.0,1.76026505e-05
1360.0,1.75631027e-05
1367.0,1.75443413e-05
1377.0,1.74915026e-05
1380.0,1.74897415e-05
1391.0,1.74300253e-05
1398.0,1.74197422e-05
1403.0,1.73752728e-05
1410.0,1.73615789e-05
1419.0,1.73126746e-05
1428.0,1.72855691e-05
1439.0,1.72254683e-05
1442.0,1.7229064e-05
1448.0,1.71880529e-05
1459.0,1.71580966e-05
1465.0,1.71205054e-05
1477.0,1.70657179e-05
1482.0,1.70588149e-05
1486.0,1.70276927e-05
1500.0,1.69884545e-05
1502.0,1.69621054e-05
1511.0,1.69196407e-05
1522.0,1.68937118e-05
1524.0,1.6868037e-05
1531.0,1.68454822e-05
1542.0,1.67901677e-05
1548.0,1.67766839e-05
1556.0,1.6729295e-05
1567.0,1.66943142e-05
1574.0,1.6655155e-05
1576.0,1.66643333e-05
1585.0,1.66112345e-05
1595.0,1.65843062e-05
1602.0,1.65333771e-05
1611.0,1.65115359e-05
1613.0,1.64890691e-05
1622.0,1.64688997e-05
1632.0,1.64051632e-05
1638.0,1.6402305e-05
1646.0,1.63494866e-05
1655.0,1.63217585e-05
1665.0,1.62645642e-05
1667.0,1.62713679e-05
1675.0,1.62279885e-05
1684.0,1.62066241e-05
1689.0,1.61707288e-05
1703.0,1.61067647e-05
1705.0,1.61069985e-05
1711.0,1.60917667e-05
1719.0,1.60398829e-05
1727.0,1.60145275e-05
1737.0,1.59676773e-05
1742.0,1.59568337e-05
1749.0,1.59076256e-05
1763.0,1.58665029e-05
1766.0,1.58400854e-05
1775.0,1.58132569e-05
1779.0,1.57830839e-05
1792.0,1.57450165e-05
1794.0,1.57200434e-05
1807.0,1.56630472e-05
1812.0,1.56588868e-05
1819.0,1.56146671e-05
1824.0,1.56016402e-05
1838.0,1.5533766e-05
1839.0,1.55398147e-05
1851.0,1.54750964e-05
1857.0,1.54608457e-05
1866.0,1.54068244e-05
1870.0,1.54046831e-05
1884.0,1.53371351e-05
1887.0,1.53406928e-05
1892.0,1.53042079e-05
1901.0,1.52753989e-05
1907.0,1.52388484e-05
1916.0,1.52167691e-05
1922.0,1.51790647e-05
1932.0,1.51536162e-05
1939.0,1.51055395e-05
1946.0,1.50927249e-05
1953.0,1.50507454e-05
1967.0,1.500151e-05
1972.0,1.49627838e-05
1982.0,1.49417976e-05
1983.0,1.49253135e-05
1997.0,1.48760347e-05
2002.0,1.48420851e-05
2006.0,1.48380777e-05
2014.0,1.47942947e-05
2021.0,1.47768179e-05
2028.0,1.47392318e-05
2038.0,1.4705296e-05
2043.0,1.4674242e-05
2054.0,1.46430372e-05
2064.0,1.45861419e-05
2068.0,1.45814898e-05
2079.0,1.45249443e-05
2085.0,1.45117823e-05
2088.0,1.44893151e-05
2096.0,1.44644417e-05
2110.0,1.43944201e-05
2114.0,1.43908524e-05
2125.0,1.43476694e-05
2128.0,1.43224377e-05
2140.0,1.42686477e-05
2147.0,1.42617844e-05
2148.0,1.424288e-05
2156.0,1.42165975e-05
2166.0,1.41649302e-05
2172.0,1.41523096e-05
2180.0,1.41051663e-05
2188.0,1.40859277e-05
2196.0,1.40430376e-05
2203.0,1.40247149e-05
2215.0,1.39616133e-05
2216.0,1.39704045e-05
2224.0,1.39255617e-05
2233.0,1.39008052e-05
2239.0,1.38645113e-05
2250.0,1.38383822e-05
2254.0,1.38005734e-05
2261.0,1.37925444e-05
2271.0,1.37385108e-05
2279.0,1.37164305e-05
2290.0,1.36588529e-05
2292.0,1.3664997e-05
2304.0,1.36043712e-05
2309.0,1.35968602e-05
2321.0,1.35509551e-05
2325.0,1.35204631e-05
2335.0,1.34944366e-05
2340.0,1.34592641e-05
2351.0,1.34317034e-05
2353.0,1.34091613e-05
2360.0,1.33948115e-05
2368.0,1.33541197e-05
2376.0,1.33336999e-05
2384.0,1.32951064e-05
2389.0,1.32856523e-05
2400.0,1.32311357e-05
2409.0,1.32024805e-05
2412.0,1.31839915e-05
2421.0,1.31444215e-05
2430.0,1.31250458e-05
2439.0,1.30797041e-05
2447.0,1.30550353e-05
2450.0,1.30313395e-05
2459.0,1.30125704e-05
2471.0,1.29485196e-05
2475.0,1.29493749e-05
2481.0,1.29170132e-05
2489.0,1.28945964e-05
2496.0,1.2855195e-05
2508.0,1.28216067e-05
2513.0,1.27888909e-05
2518.0,1.27836932e-05
2527.0,1.27317999e-05
2532.0,1.27233508e-05
2544.0,1.26665731e-05
2550.0,1.26402679e-05
2555.0,1.26356326e-05
2563.0,1.25960918e-05
2571.0,1.25751588e-05
2579.0,1.25281477e-05
2589.0,1.25066473e-05
2595.0,1.24751452e-05
2601.0,1.24500903e-05
2609.0,1.2434264e-05
2621.0,1.23735611e-05
2624.0,1.23791625e-05
2630.0,1.2347674e-05
2640.0,1.23205146e-05
2650.0,1.22757329e-05
2657.0,1.22601842e-05
2662.0,1.22356632e-05
2675.0,1.21850035e-05
2682.0,1.21760899e-05
2686.0,1.21522322e-05
2694.0,1.21206327e-05
2702.0,1.21085953e-05
2707.0,1.20773347e-05
2714.0,1.20678111e-05
2723.0,1.2020994e-05
2729.0,1.20112301e-05
2736.0,1.1977297e-05
2744.0,1.19607494e-05
2753.0,1.19185942e-05
2760.0,1.19069188e-05
2773.0,1.18523598e-05
2775.0,1.18570544e-05
2785.0,1.18266119e-05
2790.0,1.17925509e-05
2797.0,1.17810873e-05
2810.0,1.17431286e-05
2811.0,1.17325512e-05
2819.0,1.17129613e-05
2826.0,1.16771005e-05
2835.0,1.16598335e-05
2848.0,1.15990509e-05
2854.0,1.15975118e-05
2856.0,1.15781276e-05
2867.0,1.15515606e-05
2877.0,1.14992899e-05
2880.0,1.15094649e-05
2892.0,1.1456474e-05
2894.0,1.14639444e-05
2906.0,1.14167351e-05
2913.0,1.14042104e-05
2919.0,1.13733211e-05
2926.0,1.13637278e-05
2934.0,1.13262405e-05
2941.0,1.13128939e-05
2947.0,1.12784381e-05
2956.0,1.12659929e-05
2966.0,1.12233892e-05
2969.0,1.12272723e-05
2977.0,1.12069911e-05
2985.0,1.11681422e-05
2999.0,1.11355516e-05
3000.0,1.11227323e-05


==> graphs/losses/reduced_loss_output_losses_Heat/Reg_reduced.csv <==
epoch,Reg
1.0,0.00766554661
2.0,0.00493599055
10.0,0.0048898696
19.0,0.00484720012
27.0,0.00481473142
34.0,0.00479300274
40.0,0.00477898028
47.0,0.0047662491
57.0,0.00474946387
65.0,0.00473834248
72.0,0.0047331769
79.0,0.00473304372
87.0,0.00473808963
96.0,0.00474914256
103.0,0.00476128096
111.0,0.00477806665
119.0,0.00479829498
126.0,0.00481924322
134.0,0.00484644668
140.0,0.00486896466
148.0,0.00490108924
159.0,0.00494725071
166.0,0.00497481693
173.0,0.00499788718
180.0,0.0050119576
187.0,0.00501143001
194.0,0.00499312347
200.0,0.00496425154
205.0,0.00493435794
217.0,0.00485583907
224.0,0.00481286366
230.0,0.00477915863
238.0,0.00473815715
244.0,0.00470908219
251.0,0.00467632292
263.0,0.00462168409
269.0,0.00459448854
276.0,0.00456346432
283.0,0.00453321822
294.0,0.00448709494
298.0,0.00447064918
306.0,0.00443897676
313.0,0.00441193022
320.0,0.00438593887
329.0,0.00435357215
336.0,0.00432896102
346.0,0.00429543899
354.0,0.00426928513
360.0,0.00425019162
364.0,0.00423768861
374.0,0.00420739921
382.0,0.00418389216
390.0,0.00416122284
398.0,0.00413901219
404.0,0.0041229683
413.0,0.00409959117
422.0,0.00407689437
427.0,0.00406453945
434.0,0.00404779427
439.0,0.00403629104
452.0,0.00400835788
458.0,0.00399614871
464.0,0.00398465991
474.0,0.00396650191
478.0,0.00395941734
488.0,0.00394286076
492.0,0.00393630005
504.0,0.00391720887
512.0,0.00390500831
518.0,0.00389613467
528.0,0.00388185773
532.0,0.00387621857
540.0,0.00386535563
550.0,0.00385217951
555.0,0.00384568959
561.0,0.00383808278
569.0,0.00382789643
574.0,0.00382139557
584.0,0.00380852143
593.0,0.00379709736
598.0,0.00379107823
608.0,0.00377845881
613.0,0.00377200451
624.0,0.00375763047
630.0,0.00374993146
637.0,0.00374063896
644.0,0.00373107335
653.0,0.00371899968
657.0,0.0037135242
669.0,0.00369690219
672.0,0.00369261345
683.0,0.00367705175
689.0,0.00366885681
698.0,0.00365625857
703.0,0.00364949391
716.0,0.00363255013
721.0,0.00362610142
730.0,0.00361500797
739.0,0.00360414386
746.0,0.00359597779
748.0,0.00359377917
760.0,0.00358134042
762.0,0.00357943075
773.0,0.00356825907
784.0,0.00355741335
789.0,0.0035527572
794.0,0.00354785379
804.0,0.00353830191
809.0,0.0035337708
820.0,0.0035241833
826.0,0.00351921655
834.0,0.00351275061
840.0,0.00350824581
848.0,0.00350252097
857.0,0.00349679124
864.0,0.00349213928
869.0,0.00348930783
879.0,0.00348337949
888.0,0.00347844744
892.0,0.0034762898
903.0,0.00347055332
906.0,0.00346907252
914.0,0.0034648939
924.0,0.00345992902
930.0,0.00345725263
936.0,0.0034544731
944.0,0.00345079903
955.0,0.00344633218
965.0,0.00344247674
967.0,0.00344157242
980.0,0.00343641452
982.0,0.00343574886
988.0,0.00343329227
1000.0,0.00342873181
1005.0,0.00342692179
1011.0,0.00342461094
1022.0,0.00342075736
1029.0,0.00341816479
1035.0,0.00341596385
1042.0,0.00341360806
1053.0,0.00340979779
1056.0,0.00340866554
1068.0,0.0034044818
1075.0,0.00340210693
1084.0,0.00339911692
1086.0,0.00339853414
1099.0,0.00339425215
1101.0,0.00339369033
1115.0,0.0033894456
1117.0,0.00338872964
1129.0,0.00338506908
1134.0,0.00338355033
1141.0,0.00338163762
1152.0,0.0033783752
1158.0,0.00337676657
1164.0,0.00337501708
1174.0,0.0033722627
1181.0,0.00337052136
1189.0,0.00336829689
1198.0,0.00336603494
1200.0,0.0033654687
1211.0,0.00336257159
1217.0,0.0033609895
1227.0,0.00335851824
1231.0,0.00335739041
1242.0,0.00335468934
1247.0,0.00335344789
1254.0,0.00335146626
1264.0,0.00334892352
1272.0,0.00334702106
1279.0,0.00334524014
1286.0,0.00334358239
1294.0,0.0033415542
1304.0,0.00333909155
1310.0,0.003337692
1317.0,0.00333625614
1324.0,0.00333453459
1334.0,0.00333234924
1340.0,0.00333089847
1347.0,0.00332933245
1350.0,0.00332856062
1361.0,0.00332614011
1368.0,0.00332440808
1378.0,0.00332227955
1384.0,0.00332089514
1393.0,0.00331889512
1401.0,0.00331728254
1408.0,0.00331564271
1413.0,0.00331453164
1422.0,0.00331271067
1431.0,0.0033106755
1435.0,0.0033098592
1445.0,0.00330779841
1454.0,0.00330577302
1462.0,0.00330417347
1464.0,0.0033036198
1473.0,0.00330179371
1482.0,0.00329986936
1486.0,0.00329893664
1495.0,0.00329697668
1501.0,0.00329581415
1510.0,0.00329395197
1516.0,0.00329258898
1525.0,0.00329067837
1536.0,0.00328846136
1539.0,0.00328770722
1550.0,0.00328545994
1556.0,0.00328419753
1566.0,0.00328204525
1574.0,0.00328022987
1581.0,0.00327884033
1588.0,0.00327723962
1594.0,0.00327604427
1599.0,0.0032749942
1606.0,0.00327336718
1619.0,0.00327062467
1626.0,0.00326908915
1633.0,0.00326741207
1642.0,0.00326560414
1645.0,0.00326480949
1657.0,0.00326218386
1661.0,0.00326138898
1671.0,0.00325905788
1675.0,0.00325822691
1686.0,0.0032558199
1691.0,0.00325460173
1700.0,0.0032525456
1707.0,0.00325104734
1712.0,0.0032499549
1724.0,0.00324717071
1726.0,0.00324680214
1735.0,0.00324467453
1744.0,0.00324260746
1752.0,0.0032409213
1759.0,0.00323926518
1770.0,0.0032369059
1772.0,0.0032363534
1781.0,0.00323442603
1791.0,0.00323215709
1801.0,0.00323007791
1803.0,0.00322954496
1816.0,0.00322659872
1822.0,0.00322534004
1824.0,0.00322482758
1832.0,0.00322303642
1841.0,0.00322114164
1853.0,0.00321835931
1858.0,0.00321734906
1868.0,0.00321498164
1870.0,0.00321455952
1883.0,0.00321162725
1891.0,0.00320972688
1892.0,0.00320956879
1900.0,0.00320764724
1907.0,0.00320615247
1917.0,0.00320376945
1922.0,0.00320271682
1932.0,0.00320051075
1940.0,0.00319858664
1946.0,0.00319734914
1953.0,0.00319566065
1964.0,0.00319314306
1972.0,0.00319142011
1977.0,0.00319033582
1984.0,0.00318859937
1990.0,0.00318728364
1999.0,0.00318512344
2008.0,0.00318301562
2013.0,0.00318191759
2021.0,0.00318009336
2029.0,0.00317809591
2039.0,0.00317590241
2044.0,0.00317461882
2052.0,0.00317272614
2061.0,0.00317077758
2071.0,0.00316847395
2075.0,0.00316762878
2082.0,0.00316608534
2088.0,0.0031646369
2099.0,0.00316222641
2109.0,0.00316001149
2113.0,0.00315899635
2124.0,0.00315644802
2126.0,0.00315616
2134.0,0.00315422681
2147.0,0.00315134996
2150.0,0.00315056019
2162.0,0.00314789033
2164.0,0.00314735342
2171.0,0.00314581185
2184.0,0.00314271869
2192.0,0.00314100157
2194.0,0.00314048422
2208.0,0.0031372183
2210.0,0.00313683506
2218.0,0.0031350879
2224.0,0.00313368766
2236.0,0.00313112838
2239.0,0.00313037354
2248.0,0.00312835514
2258.0,0.00312633859
2266.0,0.00312453089
2270.0,0.00312374346
2281.0,0.00312153669
2287.0,0.00312019698
2298.0,0.00311801839
2300.0,0.003117505
2306.0,0.00311631872
2316.0,0.00311416434
2325.0,0.00311236922
2331.0,0.0031110167
2342.0,0.00310886046
2344.0,0.00310831214
2358.0,0.00310537871
2366.0,0.00310372934
2368.0,0.00310337846
2375.0,0.00310183177
2386.0,0.00309959729
2393.0,0.00309800915
2397.0,0.00309727876
2407.0,0.00309507805
2417.0,0.00309303636
2424.0,0.00309141306
2433.0,0.00308958138
2440.0,0.00308799534
2449.0,0.00308602815
2453.0,0.00308525446
2461.0,0.003083552
2467.0,0.00308215572
2478.0,0.00307982648
2484.0,0.00307842484
2490.0,0.00307719666
2497.0,0.00307562388
2504.0,0.00307418243
2511.0,0.00307255448
2522.0,0.00307024643
2528.0,0.00306877238
2533.0,0.00306765083
2541.0,0.00306595559
2551.0,0.00306366291
2562.0,0.0030613041
2569.0,0.00305962702
2575.0,0.0030582801
2578.0,0.00305771362
2585.0,0.00305620371
2595.0,0.00305392267
2606.0,0.00305161159
2608.0,0.00305108191
2615.0,0.00304959575
2624.0,0.00304751378
2637.0,0.00304482272
2639.0,0.00304432702
2652.0,0.00304147508
2655.0,0.00304091768
2664.0,0.0030390122
2674.0,0.0030370513
2676.0,0.00303675188
2689.0,0.00303407968
2697.0,0.00303261471
2701.0,0.00303177722
2706.0,0.00303082773
2713.0,0.00302937091
2725.0,0.00302711665
2729.0,0.00302622886
2742.0,0.00302375294
2748.0,0.00302244234
2756.0,0.00302101951
2762.0,0.00301981857
2768.0,0.00301875919
2777.0,0.00301690144
2787.0,0.00301511306
2789.0,0.00301465136
2800.0,0.00301249628
2809.0,0.00301088067
2815.0,0.00300966762
2822.0,0.00300838752
2833.0,0.00300612673
2838.0,0.00300521567
2844.0,0.00300402124
2852.0,0.00300262147
2863.0,0.00300046452
2867.0,0.00299977162
2872.0,0.0029987779
2882.0,0.00299696182
2889.0,0.0029955497
2901.0,0.00299345003
2903.0,0.00299296621
2909.0,0.00299181323
2918.0,0.00299026095
2924.0,0.00298904092
2936.0,0.00298690167
2945.0,0.00298521435
2953.0,0.00298357639
2958.0,0.00298277731
2965.0,0.00298138615
2976.0,0.00297931931
2979.0,0.00297883921
2985.0,0.00297775446
2994.0,0.00297598192
3000.0,0.00297487597


==> graphs/losses/reduced_loss_output_losses_Heat/loss_force_AC_reduced.csv <==
epoch,loss_force_AC
1.0,1.77007727e-07
2.0,1.66995525e-06
11.0,1.87324825e-06
19.0,2.24603575e-06
27.0,2.79089283e-06
35.0,3.52797395e-06
43.0,4.51991529e-06
51.0,5.89372223e-06
59.0,7.87827985e-06
66.0,1.04092991e-05
74.0,1.47313944e-05
81.0,2.0440398e-05
89.0,3.04469427e-05
96.0,4.39499529e-05
104.0,6.80383183e-05
111.0,0.000100955956
119.0,0.000160100359
127.0,0.000255572545
134.0,0.000385492607
142.0,0.000615034512
149.0,0.000919259148
156.0,0.00135753851
163.0,0.00196589815
170.0,0.00276097789
181.0,0.00425129725
188.0,0.00508388072
194.0,0.0055235342
200.0,0.00566475395
205.0,0.00561056435
217.0,0.00527790339
224.0,0.00513797756
231.0,0.00507752002
237.0,0.00507460954
243.0,0.00509661148
253.0,0.00514349929
261.0,0.0051656039
268.0,0.00517039935
273.0,0.00516820309
285.0,0.00515767607
292.0,0.00515375195
298.0,0.00515262193
304.0,0.00515299446
316.0,0.00515516756
322.0,0.0051559188
328.0,0.00515623203
334.0,0.00515621182
346.0,0.00515585687
352.0,0.00515575838
359.0,0.00515577117
364.0,0.00515584427
377.0,0.00515611771
383.0,0.00515623347
387.0,0.0051563056
398.0,0.00515649913
406.0,0.00515666341
413.0,0.0051568376
419.0,0.00515701043
427.0,0.00515727559
434.0,0.0051575438
441.0,0.00515785186
449.0,0.00515825224
457.0,0.00515870827
464.0,0.00515916446
472.0,0.00515976196
480.0,0.00516044267
487.0,0.00516112719
495.0,0.00516201345
503.0,0.00516301701
510.0,0.00516400202
518.0,0.00516525295
525.0,0.00516647422
532.0,0.00516780994
540.0,0.0051694835
547.0,0.00517107754
554.0,0.00517278605
562.0,0.0051748776
570.0,0.00517708814
578.0,0.00517941871
583.0,0.00518092008
593.0,0.00518397649
603.0,0.00518708387
610.0,0.00518922713
616.0,0.00519103784
624.0,0.00519336575
631.0,0.00519533271
638.0,0.0051971931
645.0,0.00519892556
653.0,0.00520073914
660.0,0.00520217805
668.0,0.00520366767
675.0,0.00520482127
682.0,0.00520582728
689.0,0.00520671442
699.0,0.00520775971
705.0,0.00520830065
713.0,0.00520890277
720.0,0.00520935059
730.0,0.00520997473
737.0,0.00521032314
746.0,0.00521066017
752.0,0.00521091826
761.0,0.00521135453
763.0,0.00521143223
776.0,0.00521182555
780.0,0.00521194392
789.0,0.00521213758
798.0,0.00521232266
803.0,0.00521239942
812.0,0.00521251249
815.0,0.00521256383
825.0,0.00521273079
833.0,0.00521282165
838.0,0.00521290219
849.0,0.00521303214
859.0,0.00521312271
867.0,0.00521321346
871.0,0.00521325297
876.0,0.00521326921
884.0,0.00521330529
890.0,0.00521336529
900.0,0.00521340398
906.0,0.00521338957
913.0,0.00521341844
923.0,0.00521341611
934.0,0.00521344137
939.0,0.00521349037
948.0,0.00521349434
957.0,0.00521359221
964.0,0.00521364606
969.0,0.00521365597
976.0,0.0052137002
982.0,0.00521375906
994.0,0.00521380531
1002.0,0.00521385931
1005.0,0.00521388203
1012.0,0.00521388424
1018.0,0.00521390989
1031.0,0.00521392714
1035.0,0.00521391092
1041.0,0.00521392932
1054.0,0.00521392231
1062.0,0.00521389776
1067.0,0.0052139028
1076.0,0.0052138918
1084.0,0.00521395996
1093.0,0.00521396705
1100.0,0.00521398159
1106.0,0.00521402222
1114.0,0.00521406177
1119.0,0.00521404815
1125.0,0.0052141168
1137.0,0.0052141482
1142.0,0.00521418424
1146.0,0.00521416978
1158.0,0.00521421144
1163.0,0.00521418481
1169.0,0.00521419756
1177.0,0.00521417613
1189.0,0.00521416355
1197.0,0.00521416635
1202.0,0.00521414201
1209.0,0.00521414002
1215.0,0.00521410944
1225.0,0.00521408603
1234.0,0.00521408406
1240.0,0.00521405216
1246.0,0.0052140551
1252.0,0.00521402394
1265.0,0.00521397532
1271.0,0.00521399114
1278.0,0.0052140361
1284.0,0.00521402714
1294.0,0.00521402436
1302.0,0.00521403371
1306.0,0.0052140918
1312.0,0.00521410853
1322.0,0.00521416973
1327.0,0.00521414388
1337.0,0.00521416678
1345.0,0.00521416602
1356.0,0.00521414966
1362.0,0.00521411803
1369.0,0.00521410436
1379.0,0.00521409796
1383.0,0.00521413167
1392.0,0.00521413333
1401.0,0.00521410784
1408.0,0.00521412531
1414.0,0.00521409256
1418.0,0.00521409341
1432.0,0.00521406169
1435.0,0.00521406525
1440.0,0.00521403879
1450.0,0.00521403368
1455.0,0.0052140067
1464.0,0.00521398204
1471.0,0.00521399349
1480.0,0.0052139572
1485.0,0.00521395911
1498.0,0.00521392547
1507.0,0.00521396491
1511.0,0.00521395597
1516.0,0.00521395673
1530.0,0.00521395042
1533.0,0.0052139321
1539.0,0.00521391131
1552.0,0.00521389662
1560.0,0.00521386413
1566.0,0.00521386359
1569.0,0.00521383445
1578.0,0.00521380446
1583.0,0.005213812
1597.0,0.00521378893
1605.0,0.0052137365
1609.0,0.00521375819
1613.0,0.00521371724
1627.0,0.00521369634
1632.0,0.00521366313
1639.0,0.00521366599
1644.0,0.00521363577
1654.0,0.00521363122
1660.0,0.00521358453
1666.0,0.00521359741
1677.0,0.00521357498
1683.0,0.00521353726
1695.0,0.00521352617
1699.0,0.00521348069
1704.0,0.00521350059
1712.0,0.00521348546
1722.0,0.0052134386
1730.0,0.00521341301
1736.0,0.00521341794
1747.0,0.0052133671
1752.0,0.00521337253
1761.0,0.00521335646
1765.0,0.00521331456
1773.0,0.00521332042
1779.0,0.00521327998
1791.0,0.00521324683
1795.0,0.00521325664
1805.0,0.00521321907
1809.0,0.00521322258
1821.0,0.0052131666
1831.0,0.00521313943
1837.0,0.00521316761
1843.0,0.0052131607
1848.0,0.00521318115
1860.0,0.0052131404
1864.0,0.00521316927
1870.0,0.00521312294
1884.0,0.00521310317
1890.0,0.00521306139
1895.0,0.00521306045
1900.0,0.00521302657
1908.0,0.00521299374
1915.0,0.00521300655
1927.0,0.00521297643
1933.0,0.00521298773
1940.0,0.00521295456
1945.0,0.00521297262
1952.0,0.00521291995
1960.0,0.0052129385
1974.0,0.00521289684
1979.0,0.00521292249
1983.0,0.00521287942
1995.0,0.00521283727
2000.0,0.00521283228
2008.0,0.00521280045
2014.0,0.00521279283
2023.0,0.00521273822
2028.0,0.00521273989
2039.0,0.00521268492
2048.0,0.00521264291
2052.0,0.00521266001
2061.0,0.0052126345
2066.0,0.00521259081
2079.0,0.00521257077
2087.0,0.0052125193
2091.0,0.00521251521
2098.0,0.00521250688
2103.0,0.00521246496
2112.0,0.00521245555
2120.0,0.00521243263
2126.0,0.00521238025
2136.0,0.00521236642
2142.0,0.00521231314
2148.0,0.00521230328
2157.0,0.00521226241
2169.0,0.00521222824
2173.0,0.00521218789
2178.0,0.00521220851
2193.0,0.00521213552
2197.0,0.0052120753
2202.0,0.00521210189
2209.0,0.00521204543
2219.0,0.00521204443
2225.0,0.00521198097
2232.0,0.00521198511
2240.0,0.00521193689
2248.0,0.00521188206
2254.0,0.0052118947
2266.0,0.00521180788
2270.0,0.00521182566
2283.0,0.00521174957
2290.0,0.00521175109
2295.0,0.00521171004
2301.0,0.00521167233
2311.0,0.00521165319
2318.0,0.00521160388
2327.0,0.00521160379
2331.0,0.005211562
2339.0,0.00521152914
2345.0,0.00521148561
2355.0,0.0052114775
2360.0,0.00521141492
2367.0,0.00521143614
2377.0,0.00521134917
2385.0,0.00521133892
2396.0,0.00521129695
2401.0,0.00521122964
2406.0,0.00521125063
2417.0,0.00521120895
2423.0,0.00521114519
2428.0,0.00521115134
2441.0,0.00521105933
2445.0,0.00521107193
2450.0,0.00521102288
2464.0,0.00521099514
2470.0,0.00521094125
2479.0,0.00521091195
2485.0,0.0052108697
2489.0,0.005210863
2495.0,0.00521082564
2502.0,0.00521081204
2512.0,0.00521078005
2517.0,0.0052106908
2525.0,0.00521070784
2532.0,0.00521064774
2543.0,0.00521058986
2554.0,0.00521057146
2560.0,0.00521050299
2565.0,0.00521051358
2577.0,0.0052104389
2584.0,0.00521043056
2588.0,0.00521038716
2596.0,0.00521034537
2604.0,0.00521032985
2612.0,0.00521024882
2617.0,0.00521026269
2623.0,0.0052102088
2634.0,0.00521014807
2638.0,0.00521018956
2650.0,0.00521007073
2657.0,0.00521006394
2663.0,0.0052100327
2669.0,0.00520996253
2682.0,0.00520995793
2687.0,0.00520986544
2693.0,0.00520986531
2700.0,0.00520983402
2710.0,0.00520974336
2714.0,0.00520975827
2722.0,0.00520968795
2733.0,0.00520966706
2738.0,0.00520959547
2743.0,0.00520962387
2751.0,0.00520951572
2758.0,0.00520951382
2772.0,0.00520940912
2777.0,0.00520941916
2784.0,0.00520934216
2792.0,0.00520932548
2801.0,0.00520925171
2810.0,0.00520923949
2816.0,0.00520914259
2824.0,0.0052091682
2832.0,0.00520903819
2836.0,0.00520907417
2847.0,0.0052089762
2851.0,0.00520899099
2863.0,0.00520890582
2867.0,0.00520895605
2873.0,0.00520886928
2880.0,0.00520881291
2887.0,0.00520879817
2899.0,0.00520869821
2904.0,0.00520872001
2909.0,0.00520862057
2917.0,0.00520861846
2931.0,0.00520852507
2936.0,0.00520850935
2942.0,0.00520843384
2947.0,0.00520844958
2954.0,0.0052083517
2962.0,0.00520835672
2970.0,0.00520826654
2979.0,0.00520824308
2988.0,0.00520814967
2995.0,0.0052081445
3000.0,0.00520806997


==> graphs/losses/reduced_loss_output_losses_Heat/loss_force_DC_reduced.csv <==
epoch,loss_force_DC
1.0,3.89747343
2.0,3.80641216
10.0,3.79557095
19.0,3.77972374
28.0,3.76014444
36.0,3.73861824
43.0,3.71559563
51.0,3.68306056
58.0,3.6476205
66.0,3.59685353
73.0,3.54105638
81.0,3.46076616
88.0,3.3724942
96.0,3.24599929
103.0,3.10811052
111.0,2.9132248
119.0,2.67198969
126.0,2.4184226
133.0,2.12333011
140.0,1.78872597
145.0,1.52970572
157.0,0.881594781
165.0,0.487439159
172.0,0.221955846
179.0,0.0637681096
185.0,0.0114807407
190.0,0.00541529838
199.0,0.0134340203
205.0,0.0118775685
214.0,0.0063814936
220.0,0.00514090659
233.0,0.00542888584
237.0,0.00541315844
247.0,0.00518276647
253.0,0.00510147806
258.0,0.00507851086
265.0,0.00507217116
276.0,0.00506840036
280.0,0.00506832192
291.0,0.00507022833
298.0,0.00506882213
304.0,0.00506551253
316.0,0.00505705644
323.0,0.00505245942
327.0,0.0050500503
338.0,0.00504371328
346.0,0.00503867943
352.0,0.00503454918
360.0,0.00502847797
366.0,0.00502342506
374.0,0.00501611888
382.0,0.00500817022
389.0,0.00500060857
396.0,0.00499237045
405.0,0.00498073778
412.0,0.00497081836
419.0,0.00496008912
427.0,0.00494670861
434.0,0.0049339227
441.0,0.00492004828
449.0,0.00490297781
457.0,0.00488454123
464.0,0.00486729597
472.0,0.00484627642
480.0,0.00482393607
487.0,0.00480323209
494.0,0.00478155407
502.0,0.00475576373
509.0,0.00473243261
517.0,0.00470509012
522.0,0.00468771007
530.0,0.00465958042
542.0,0.00461726221
549.0,0.00459288953
556.0,0.00456898027
563.0,0.00454572808
571.0,0.00452030482
578.0,0.00449915384
586.0,0.004476469
593.0,0.00445818729
600.0,0.00444122396
608.0,0.00442371115
615.0,0.00440997731
622.0,0.00439774527
630.0,0.00438536468
637.0,0.0043759224
645.0,0.00436663459
653.0,0.00435877143
660.0,0.0043529101
668.0,0.00434718818
675.0,0.00434295335
682.0,0.00433936909
689.0,0.00433629245
698.0,0.00433305268
705.0,0.0043308928
713.0,0.00432882291
720.0,0.00432725953
730.0,0.00432514405
737.0,0.00432388794
746.0,0.00432254122
752.0,0.00432159938
760.0,0.00432026542
763.0,0.00431981952
776.0,0.00431817224
780.0,0.00431768178
789.0,0.00431673168
798.0,0.00431581441
803.0,0.0043153577
812.0,0.00431458481
815.0,0.0043143036
825.0,0.00431337835
833.0,0.00431271339
838.0,0.00431225647
850.0,0.00431125556
859.0,0.00431055302
867.0,0.00430989786
871.0,0.00430958007
876.0,0.00430924056
884.0,0.0043086805
890.0,0.0043082045
900.0,0.00430751323
906.0,0.00430716381
913.0,0.00430667797
923.0,0.00430605906
934.0,0.00430532353
939.0,0.00430492241
948.0,0.00430433916
957.0,0.00430359919
964.0,0.00430305756
969.0,0.00430271626
976.0,0.00430218672
982.0,0.00430169718
994.0,0.00430083944
1002.0,0.00430022822
1005.0,0.00429999484
1012.0,0.00429953122
1018.0,0.0042990955
1031.0,0.00429821327
1035.0,0.00429797639
1041.0,0.00429755191
1054.0,0.00429670285
1062.0,0.00429620793
1067.0,0.00429586658
1076.0,0.00429528068
1084.0,0.00429462516
1093.0,0.00429399191
1100.0,0.00429348548
1104.0,0.00429316248
1114.0,0.00429239114
1119.0,0.00429206512
1127.0,0.00429137439
1137.0,0.0042906415
1142.0,0.00429023275
1146.0,0.00428997522
1158.0,0.00428906473
1163.0,0.00428875428
1169.0,0.00428831046
1177.0,0.00428777628
1189.0,0.00428694246
1197.0,0.00428636597
1202.0,0.00428604603
1209.0,0.00428554529
1215.0,0.00428515939
1225.0,0.00428447119
1234.0,0.00428381934
1240.0,0.00428343023
1246.0,0.00428298533
1252.0,0.00428259258
1265.0,0.00428170276
1271.0,0.00428123238
1278.0,0.00428063605
1284.0,0.0042801936
1294.0,0.00427943746
1302.0,0.00427881581
1306.0,0.00427842024
1312.0,0.00427793226
1322.0,0.00427706304
1327.0,0.00427671581
1337.0,0.00427590946
1345.0,0.00427529204
1356.0,0.00427446272
1362.0,0.00427404209
1369.0,0.0042735173
1379.0,0.00427274251
1383.0,0.00427237623
1392.0,0.0042716613
1401.0,0.0042709847
1408.0,0.00427040407
1414.0,0.00426997498
1418.0,0.00426965442
1432.0,0.00426857984
1435.0,0.00426833284
1440.0,0.00426796883
1450.0,0.00426716659
1455.0,0.00426680127
1464.0,0.00426610503
1470.0,0.00426559406
1480.0,0.00426482752
1485.0,0.00426441308
1498.0,0.00426338626
1507.0,0.00426257098
1511.0,0.004262248
1516.0,0.00426182488
1530.0,0.00426065523
1533.0,0.00426042867
1539.0,0.00425995163
1552.0,0.00425886905
1560.0,0.00425823302
1566.0,0.00425772155
1569.0,0.00425750629
1578.0,0.00425677638
1583.0,0.00425633219
1597.0,0.00425515063
1605.0,0.00425453224
1609.0,0.00425415021
1613.0,0.00425386053
1627.0,0.00425265967
1632.0,0.00425226919
1639.0,0.0042516457
1644.0,0.00425124634
1654.0,0.00425036109
1660.0,0.00424989339
1666.0,0.00424933684
1677.0,0.00424838004
1683.0,0.00424789273
1695.0,0.0042468226
1699.0,0.00424652593
1704.0,0.00424604165
1717.0,0.00424492791
1719.0,0.00424473801
1730.0,0.00424378492
1736.0,0.00424322298
1747.0,0.00424227826
1752.0,0.004241805
1761.0,0.00424098757
1765.0,0.00424067406
1773.0,0.00423991671
1779.0,0.00423941243
1791.0,0.00423832659
1795.0,0.00423793421
1805.0,0.00423704
1809.0,0.0042366537
1821.0,0.00423558836
1831.0,0.00423466899
1837.0,0.00423404891
1843.0,0.00423347512
1848.0,0.00423295854
1860.0,0.0042318518
1864.0,0.00423142043
1870.0,0.00423090173
1884.0,0.00422956067
1890.0,0.00422903161
1895.0,0.00422854112
1900.0,0.00422809637
1908.0,0.00422735264
1915.0,0.0042266395
1927.0,0.0042254841
1935.0,0.00422466786
1940.0,0.00422421107
1945.0,0.00422368203
1952.0,0.0042230529
1960.0,0.00422221808
1974.0,0.00422085452
1979.0,0.00422030942
1983.0,0.00421996214
1995.0,0.0042187966
2000.0,0.00421829344
2008.0,0.00421751673
2014.0,0.00421690701
2022.0,0.00421615255
2028.0,0.00421553582
2039.0,0.00421447226
2048.0,0.00421359396
2052.0,0.00421315267
2060.0,0.00421234381
2066.0,0.00421178018
2079.0,0.00421044112
2087.0,0.00420966748
2091.0,0.00420925072
2098.0,0.00420851953
2103.0,0.00420804631
2112.0,0.0042070996
2120.0,0.00420627649
2126.0,0.0042057085
2136.0,0.00420465234
2142.0,0.00420408019
2148.0,0.00420344619
2157.0,0.00420252927
2169.0,0.00420127417
2173.0,0.0042008965
2178.0,0.00420032125
2186.0,0.00419954027
2198.0,0.00419832406
2202.0,0.0041978408
2209.0,0.00419714955
2219.0,0.00419604431
2225.0,0.0041954686
2232.0,0.00419468646
2240.0,0.00419386279
2248.0,0.00419304694
2254.0,0.00419235855
2266.0,0.00419113388
2270.0,0.00419065879
2283.0,0.00418929837
2290.0,0.0041885046
2295.0,0.00418799509
2301.0,0.00418736712
2311.0,0.00418625585
2318.0,0.00418552292
2327.0,0.00418449314
2331.0,0.00418409278
2339.0,0.00418322044
2345.0,0.0041825913
2355.0,0.00418144783
2360.0,0.004180956
2367.0,0.00418011523
2377.0,0.0041790737
2385.0,0.00417815695
2396.0,0.0041769284
2401.0,0.00417643539
2406.0,0.00417582065
2412.0,0.00417519093
2419.0,0.00417437291
2432.0,0.00417293325
2441.0,0.00417195309
2445.0,0.00417146115
2450.0,0.00417093585
2464.0,0.00416930394
2470.0,0.00416866057
2479.0,0.00416762393
2485.0,0.00416696161
2489.0,0.00416648914
2495.0,0.00416581874
2502.0,0.00416499254
2512.0,0.00416382567
2517.0,0.00416334229
2525.0,0.00416235104
2532.0,0.00416157938
2543.0,0.00416031701
2554.0,0.00415899712
2560.0,0.00415835258
2565.0,0.00415772477
2577.0,0.00415634904
2584.0,0.00415549521
2588.0,0.00415505817
2596.0,0.00415412623
2604.0,0.00415315397
2612.0,0.00415226785
2617.0,0.00415162538
2623.0,0.00415095038
2634.0,0.00414965497
2638.0,0.0041490965
2650.0,0.00414774917
2657.0,0.00414687779
2663.0,0.00414615945
2670.0,0.00414537589
2682.0,0.00414385385
2687.0,0.00414334265
2693.0,0.00414258061
2700.0,0.00414173293
2710.0,0.00414057479
2714.0,0.00414004366
2722.0,0.00413911337
2733.0,0.00413772763
2738.0,0.00413718031
2743.0,0.00413649734
2751.0,0.00413561007
2758.0,0.00413470903
2772.0,0.00413303111
2777.0,0.00413236983
2784.0,0.00413155958
2792.0,0.00413053896
2801.0,0.004129461
2810.0,0.00412829809
2816.0,0.00412763973
2824.0,0.00412655397
2832.0,0.00412567365
2836.0,0.00412510012
2847.0,0.00412377621
2851.0,0.00412322686
2863.0,0.0041217496
2867.0,0.00412115293
2873.0,0.00412047057
2880.0,0.00411961788
2887.0,0.00411870547
2899.0,0.00411723673
2904.0,0.00411654039
2909.0,0.00411600135
2917.0,0.00411493334
2931.0,0.00411317533
2936.0,0.00411252147
2942.0,0.00411181495
2947.0,0.00411111764
2954.0,0.00411030082
2962.0,0.00410921239
2970.0,0.00410824403
2980.0,0.00410692441
2988.0,0.00410595035
2995.0,0.00410500269
3000.0,0.00410441603


==> graphs/losses/reduced_loss_output_losses_Heat/loss_reduced.csv <==
epoch,loss
1.0,3.99905968
2.0,4.02413305
11.0,3.91375318
19.0,3.84274363
27.0,3.79144141
34.0,3.75639832
39.0,3.73558338
50.0,3.6930657
58.0,3.65335642
66.0,3.60182458
73.0,3.54582614
81.0,3.46559897
88.0,3.37732954
96.0,3.25082025
103.0,3.1129596
111.0,2.91813021
119.0,2.67697168
126.0,2.42350542
133.0,2.12855929
140.0,1.79416512
145.0,1.53534848
157.0,0.887989676
165.0,0.494607161
172.0,0.229992365
179.0,0.0727797807
185.0,0.0212756988
190.0,0.0157075693
199.0,0.0240857319
205.0,0.0224448628
214.0,0.0166388755
220.0,0.0152083828
233.0,0.0152871527
237.0,0.0152531928
247.0,0.0150162988
253.0,0.0149344064
258.0,0.0149047662
267.0,0.0148676025
279.0,0.0148037976
284.0,0.0147786623
289.0,0.014755242
298.0,0.014714217
307.0,0.0146741071
313.0,0.0146478209
320.0,0.0146180838
331.0,0.0145724624
336.0,0.0145519798
346.0,0.0145119336
350.0,0.0144959235
357.0,0.0144681495
364.0,0.0144405956
377.0,0.0143896597
380.0,0.0143779053
388.0,0.0143467837
393.0,0.0143271178
406.0,0.0142755199
411.0,0.0142555983
420.0,0.0142191454
429.0,0.014181913
432.0,0.0141693689
444.0,0.0141188719
447.0,0.0141061563
454.0,0.0140759819
463.0,0.0140370271
472.0,0.0139976593
480.0,0.0139619217
487.0,0.0139303288
498.0,0.0138793495
502.0,0.0138604452
510.0,0.0138225142
515.0,0.0137986295
528.0,0.0137368073
533.0,0.0137131044
540.0,0.0136803893
548.0,0.0136436877
555.0,0.0136122662
562.0,0.0135817853
571.0,0.013544046
580.0,0.0135080647
588.0,0.0134779421
593.0,0.0134601972
601.0,0.0134335182
610.0,0.0134054623
615.0,0.0133908271
624.0,0.0133662052
633.0,0.0133435591
639.0,0.0133294473
644.0,0.0133180406
651.0,0.0133030639
659.0,0.0132868369
664.0,0.0132770677
672.0,0.0132620435
682.0,0.0132440033
694.0,0.0132237133
700.0,0.0132140667
706.0,0.0132047885
714.0,0.0131929037
721.0,0.0131827316
730.0,0.0131702566
739.0,0.0131582073
746.0,0.0131492436
748.0,0.0131468052
760.0,0.013132922
762.0,0.0131307819
773.0,0.0131184964
784.0,0.0131066056
787.0,0.013103591
794.0,0.0130961707
804.0,0.0130858161
809.0,0.0130808951
820.0,0.0130704417
826.0,0.0130649896
834.0,0.0130579118
840.0,0.0130529511
848.0,0.0130466329
857.0,0.0130402291
864.0,0.0130350581
874.0,0.0130284819
879.0,0.0130252159
888.0,0.0130196515
892.0,0.0130172081
903.0,0.0130107215
906.0,0.0130090558
914.0,0.0130043281
923.0,0.0129992411
928.0,0.0129965887
941.0,0.0129898561
944.0,0.0129881701
955.0,0.0129829085
965.0,0.0129783014
967.0,0.0129772668
980.0,0.0129711459
982.0,0.0129703329
988.0,0.0129674473
1000.0,0.0129620135
1005.0,0.0129598366
1015.0,0.0129553549
1022.0,0.012952463
1029.0,0.0129493733
1035.0,0.0129467678
1048.0,0.0129414225
1050.0,0.0129405109
1060.0,0.0129363136
1066.0,0.0129339009
1072.0,0.0129313187
1084.0,0.0129264155
1086.0,0.0129256896
1099.0,0.0129204432
1101.0,0.0129197362
1115.0,0.0129144128
1117.0,0.0129135646
1129.0,0.0129089534
1134.0,0.012907066
1141.0,0.0129046107
1152.0,0.012900528
1156.0,0.0128990624
1167.0,0.012895273
1174.0,0.0128927651
1181.0,0.0128905146
1189.0,0.0128876912
1198.0,0.0128847456
1202.0,0.0128834214
1211.0,0.0128803073
1217.0,0.012878285
1227.0,0.0128750538
1231.0,0.0128736241
1242.0,0.0128700983
1244.0,0.0128693401
1254.0,0.0128659511
1264.0,0.0128626479
1272.0,0.0128600965
1279.0,0.0128577505
1286.0,0.0128555353
1294.0,0.0128528582
1304.0,0.0128495842
1310.0,0.0128476742
1317.0,0.0128456488
1324.0,0.0128433431
1334.0,0.012840334
1337.0,0.0128393456
1349.0,0.012835581
1356.0,0.0128334853
1363.0,0.0128311622
1365.0,0.0128306056
1372.0,0.0128284135
1382.0,0.0128254649
1393.0,0.0128220393
1401.0,0.0128197761
1408.0,0.0128175393
1413.0,0.0128160106
1422.0,0.0128134505
1431.0,0.0128106564
1434.0,0.012809806
1445.0,0.012806612
1454.0,0.012803822
1462.0,0.012801546
1464.0,0.0128008347
1473.0,0.0127982329
1482.0,0.0127955472
1486.0,0.0127942594
1495.0,0.0127915311
1501.0,0.0127898403
1510.0,0.0127871697
1516.0,0.0127852734
1530.0,0.0127810963
1536.0,0.0127793909
1539.0,0.0127783743
1547.0,0.0127760487
1555.0,0.012773663
1566.0,0.0127703243
1574.0,0.0127677937
1577.0,0.0127669809
1588.0,0.0127635624
1594.0,0.0127618342
1599.0,0.0127603211
1606.0,0.0127580665
1619.0,0.0127541455
1626.0,0.0127519789
1632.0,0.0127499791
1642.0,0.0127470313
1645.0,0.0127459683
1657.0,0.0127422214
1661.0,0.0127410755
1671.0,0.0127378056
1678.0,0.0127356657
1686.0,0.0127331634
1689.0,0.0127321318
1700.0,0.0127285881
1707.0,0.0127264234
1718.0,0.0127228557
1725.0,0.0127206998
1728.0,0.0127196241
1740.0,0.0127158052
1744.0,0.0127144614
1752.0,0.0127120017
1759.0,0.0127096772
1770.0,0.0127062492
1772.0,0.0127055022
1781.0,0.0127027066
1791.0,0.0126994655
1801.0,0.0126964122
1803.0,0.0126956786
1816.0,0.0126914543
1818.0,0.0126908885
1828.0,0.0126875957
1838.0,0.0126843901
1841.0,0.0126834992
1853.0,0.0126794941
1858.0,0.012677982
1868.0,0.0126746107
1873.0,0.0126729441
1883.0,0.0126697421
1891.0,0.0126670331
1892.0,0.0126667716
1904.0,0.0126627107
1907.0,0.0126618344
1917.0,0.0126584256
1923.0,0.0126565357
1932.0,0.0126536184
1939.0,0.012651196
1946.0,0.0126489965
1953.0,0.0126465828
1964.0,0.0126429052
1974.0,0.0126395868
1977.0,0.0126387317
1988.0,0.0126348959
1990.0,0.0126343139
1999.0,0.0126312114
2010.0,0.0126274832
2013.0,0.0126265287
2021.0,0.0126238631
2029.0,0.012621017
2039.0,0.0126177547
2044.0,0.0126159353
2052.0,0.0126131742
2061.0,0.0126102627
2070.0,0.0126072105
2075.0,0.0126056117
2082.0,0.0126032901
2092.0,0.012599863
2099.0,0.0125975972
2109.0,0.0125942935
2113.0,0.0125928351
2124.0,0.0125890932
2126.0,0.0125885879
2134.0,0.0125857621
2147.0,0.0125814664
2150.0,0.0125803317
2162.0,0.0125763306
2164.0,0.0125755714
2171.0,0.0125732576
2184.0,0.012568713
2192.0,0.01256609
2194.0,0.0125653571
2208.0,0.0125605237
2210.0,0.0125599122
2220.0,0.0125565094
2226.0,0.0125545697
2236.0,0.0125512615
2239.0,0.0125501467
2249.0,0.0125467907
2258.0,0.0125439555
2268.0,0.0125405781
2270.0,0.0125399797
2281.0,0.0125365066
2287.0,0.0125344692
2298.0,0.0125310234
2300.0,0.012530284
2306.0,0.0125283971
2316.0,0.0125250799
2325.0,0.0125222166
2331.0,0.0125201749
2342.0,0.0125167368
2344.0,0.0125159512
2356.0,0.0125120102
2366.0,0.0125087534
2369.0,0.0125078549
2375.0,0.0125058036
2382.0,0.0125035818
2393.0,0.0124998546
2397.0,0.0124986359
2410.0,0.0124942402
2417.0,0.0124919949
2419.0,0.0124912382
2433.0,0.0124866261
2440.0,0.0124842019
2449.0,0.012481146
2453.0,0.0124798731
2461.0,0.0124772131
2468.0,0.0124747357
2478.0,0.0124714132
2484.0,0.0124692784
2490.0,0.0124673194
2497.0,0.0124648811
2504.0,0.0124625811
2511.0,0.0124600866
2522.0,0.0124564202
2528.0,0.012454211
2533.0,0.0124524687
2541.0,0.0124497803
2551.0,0.0124462482
2558.0,0.0124438972
2569.0,0.0124399666
2575.0,0.0124378646
2578.0,0.0124369222
2588.0,0.0124334863
2595.0,0.0124309894
2606.0,0.0124272848
2608.0,0.0124265108
2615.0,0.0124241391
2624.0,0.0124209284
2637.0,0.0124165598
2639.0,0.0124158121
2652.0,0.0124113136
2654.0,0.0124107062
2664.0,0.0124073146
2674.0,0.0124040734
2676.0,0.0124035118
2689.0,0.0123991917
2697.0,0.0123966861
2701.0,0.0123953177
2711.0,0.0123921024
2713.0,0.012391364
2725.0,0.0123875572
2729.0,0.0123861506
2742.0,0.0123819656
2748.0,0.0123798834
2756.0,0.0123774019
2765.0,0.0123745259
2771.0,0.0123724851
2780.0,0.0123695837
2787.0,0.0123674397
2791.0,0.012366047
2800.0,0.0123630969
2807.0,0.0123609267
2813.0,0.0123590106
2820.0,0.0123566435
2831.0,0.0123531337
2836.0,0.0123513675
2843.0,0.0123491832
2849.0,0.0123471917
2857.0,0.0123446933
2865.0,0.0123420346
2873.0,0.0123395131
2882.0,0.0123366186
2889.0,0.012334262
2901.0,0.0123305508
2903.0,0.0123297928
2916.0,0.0123255991
2918.0,0.0123250684
2924.0,0.0123230358
2933.0,0.0123201188
2941.0,0.0123176664
2953.0,0.0123136325
2958.0,0.012312144
2965.0,0.012309797
2976.0,0.0123062204
2979.0,0.012305325
2985.0,0.0123034217
2999.0,0.0122988605
3000.0,0.0122984847


==> graphs/losses/reduced_loss_output_losses_PWEH/Mismatch_reduced.csv <==
epoch,Mismatch
1.0,0.0866316059
2.0,17.9682741
52.0,0.205095596
131.0,0.116492765
177.0,0.0809435869
219.0,0.0619814063
268.0,0.0482438651
319.0,0.0384644139
368.0,0.0316436525
423.0,0.0258844458
470.0,0.0221633564
520.0,0.0193490575
580.0,0.0167856948
645.0,0.0130878876
683.0,0.0113052151
729.0,0.00997011869
779.0,0.00872014972
829.0,0.00764155412
878.0,0.00672715965
929.0,0.00589443707
980.0,0.00517068995
1031.0,0.00454147971
1083.0,0.00398788257
1132.0,0.00353391987
1182.0,0.00313460831
1231.0,0.00279766687
1281.0,0.00250469324
1332.0,0.00224992898
1382.0,0.00203725397
1432.0,0.00185665783
1482.0,0.00170317091
1532.0,0.00157311654
1582.0,0.00146279998
1633.0,0.00136756069
1683.0,0.00128863565
1733.0,0.00122124821
1783.0,0.00116342583
1834.0,0.00111261485
1883.0,0.00107016937
1936.0,0.00102980627
1983.0,0.000997721593
2038.0,0.00096374968
2086.0,0.000936610027
2131.0,0.000913054166
2171.0,0.000893023007
2261.0,0.000849023016
2312.0,0.000821548899
2358.0,0.000786153035
2406.0,0.000688071077
2424.0,0.000677768815
2464.0,0.00063744487
2562.0,0.000552901831
2595.0,0.000527354408
2641.0,0.000496091061
2692.0,0.000465440197
2740.0,0.000439987812
2789.0,0.000417092612
2840.0,0.000396063635
2890.0,0.000377778926
2939.0,0.000361762965
2991.0,0.000346535427
3041.0,0.000333341217
3090.0,0.000321631091
3140.0,0.000310758514
3188.0,0.00030121713
3249.0,0.000289964258
3301.0,0.000280863191
3332.0,0.000275842489
3417.0,0.000263665185
3418.0,0.000263900344
3472.0,0.000256791708
3533.0,0.000249402343
3597.0,0.000242619535
3643.0,0.00023779951
3672.0,0.000235201707
3731.0,0.0002294686
3785.0,0.000224506648
3860.0,0.000218287807
3870.0,0.000217740813
3955.0,0.000211059938
3975.0,0.000209875152
4069.0,0.00020315936
4072.0,0.000203324177
4126.0,0.000199528343
4198.0,0.000194721296
4222.0,0.000193540192
4273.0,0.000190355043
4356.0,0.000185199612
4377.0,0.000184253179
4424.0,0.000181480878
4504.0,0.000177259522
4526.0,0.00017566721
4616.0,0.000170744663
4663.0,0.00016819596
4707.0,0.000166095485
4729.0,0.000164611901
4808.0,0.000160493834
4859.0,0.000157855618
4921.0,0.000154919149
4927.0,0.000154269341
4977.0,0.000151828935
5056.0,0.000147880054
5093.0,0.000146060382
5127.0,0.000144496129
5226.0,0.000139852316
5260.0,0.000149199188
5278.0,0.000139207642
5328.0,0.000135554397
5378.0,0.000133254312
5463.0,0.00012977228
5512.0,0.000127795037
5565.0,0.00012569614
5605.0,0.000124136739
5649.0,0.000122443024
5719.0,0.000119781454
5757.0,0.000118358364
5797.0,0.000116880196
5869.0,0.000114240612
5911.0,0.000112719784
5954.0,0.000111187331
6001.0,0.000109559869
6050.0,0.000107895987
6092.0,0.000106492236
6144.0,0.000104782092
6217.0,0.000102413264
6267.0,0.000100835122
6311.0,9.94621403e-05
6365.0,9.78008499e-05
6397.0,9.6830432e-05
6458.0,9.50202201e-05
6513.0,9.34183311e-05
6566.0,9.19014094e-05
6613.0,9.05781097e-05
6663.0,8.9195854e-05
6707.0,8.79998166e-05
6762.0,8.65354331e-05
6803.0,8.54642975e-05
6858.0,8.40560152e-05
6894.0,8.31566569e-05
6954.0,8.17020202e-05
7007.0,8.04341686e-05
7042.0,7.96129716e-05
7114.0,7.79574372e-05
7186.0,7.6342293e-05
7236.0,7.54668133e-05
7237.0,0.00012180129
7287.0,7.85635006e-05
7337.0,7.6809109e-05
7417.0,7.44624761e-05
7466.0,7.31613005e-05
7517.0,7.19596198e-05
7566.0,7.09208666e-05
7617.0,6.99253386e-05
7663.0,6.90881222e-05
7711.0,6.82581547e-05
7768.0,6.73223147e-05
7824.0,6.64558003e-05
7869.0,6.5791184e-05
7918.0,6.50957624e-05
7956.0,6.45680719e-05
8025.0,6.3642209e-05
8066.0,6.31157544e-05
8111.0,6.25350011e-05
8185.0,6.15789173e-05
8206.0,6.13060623e-05
8269.0,6.04755397e-05
8341.0,5.95495343e-05
8392.0,5.88845845e-05
8426.0,5.8453511e-05
8466.0,5.79599918e-05
8516.0,5.73799453e-05
8592.0,5.64825156e-05
8606.0,5.63212713e-05
8682.0,5.5422474e-05
8711.0,5.50969292e-05
8758.0,5.45541718e-05
8805.0,5.40040668e-05
8869.0,5.32396861e-05
8912.0,5.27162375e-05
8987.0,5.17868105e-05
9045.0,5.10505839e-05
9055.0,5.0906574e-05
9115.0,5.01417927e-05
9169.0,4.94800005e-05
9241.0,4.86421126e-05
9296.0,4.79991542e-05
9346.0,4.74104673e-05
9391.0,4.68676396e-05
9432.0,4.63415048e-05
9489.0,4.55677911e-05
9531.0,4.50511506e-05
9572.0,4.44823148e-05
9625.0,4.37136758e-05
9698.0,4.26113239e-05
9734.0,4.20357822e-05
9785.0,4.12045047e-05
9836.0,4.03617012e-05
9893.0,3.94049876e-05
9949.0,3.84507642e-05
9992.0,0.000100214933
10006.0,5.37948266e-05
10051.0,4.66860306e-05
10126.0,4.31251227e-05
10158.0,4.22671889e-05
10209.0,4.1326548e-05
10276.0,4.01997428e-05
10308.0,3.97548167e-05
10395.0,3.85808649e-05
10415.0,3.83156223e-05
10453.0,3.7831518e-05
10552.0,3.65456673e-05
10578.0,3.62581042e-05
10649.0,3.54348778e-05
10669.0,3.52040162e-05
10740.0,3.43911014e-05
10803.0,3.3658101e-05
10824.0,3.34082775e-05
10862.0,3.29723821e-05
10943.0,3.20294696e-05
10962.0,3.18118303e-05
11044.0,3.0900779e-05
11059.0,3.07366417e-05
11137.0,2.98749034e-05
11176.0,2.94390739e-05
11235.0,2.8773869e-05
11285.0,2.82066187e-05
11349.0,2.74764389e-05
11372.0,2.72142111e-05
11407.0,2.68106166e-05
11462.0,2.61802965e-05
11542.0,2.52560325e-05
11588.0,2.47260765e-05
11656.0,2.39444865e-05
11688.0,2.35808382e-05
11712.0,2.33040409e-05
11808.0,2.2210905e-05
11846.0,2.17796387e-05
11891.0,2.12710575e-05
11912.0,2.10327222e-05
12008.0,1.99380312e-05
12053.0,1.94264555e-05
12110.0,1.87836042e-05
12153.0,1.83051408e-05
12178.0,1.8031581e-05
12261.0,1.71810656e-05
12303.0,1.67805256e-05
12338.0,1.64383728e-05
12371.0,1.61100532e-05
12443.0,1.53983325e-05
12510.0,1.47525474e-05
12556.0,1.43104323e-05
12601.0,1.38799548e-05
12654.0,1.33763089e-05
12703.0,1.2915148e-05
12745.0,1.25243786e-05
12795.0,1.20646268e-05
12848.0,1.15846867e-05
12898.0,1.11395725e-05
12941.0,1.07634234e-05
12999.0,1.02688899e-05
13049.0,9.85309176e-06
13095.0,9.47954935e-06
13148.0,9.06023156e-06
13203.0,8.63656161e-06
13242.0,8.34824736e-06
13316.0,7.81668812e-06
13354.0,3.85038777e-05
13378.0,1.19732039e-05
13422.0,9.89349513e-06
13479.0,8.90688246e-06
13523.0,8.43051099e-06
13589.0,8.04808292e-06
13652.0,7.73932155e-06
13689.0,7.56299401e-06
13719.0,7.4381104e-06
13771.0,7.2096497e-06
13856.0,6.82410508e-06
13895.0,6.6511656e-06
13951.0,6.40669977e-06
14009.0,6.15860082e-06
14051.0,5.98381298e-06
14105.0,5.76464858e-06
14166.0,5.52745157e-06
14209.0,5.36560019e-06
14262.0,5.1713779e-06
14309.0,5.00371551e-06
14371.0,4.78844791e-06
14421.0,4.62074024e-06
14445.0,4.54750775e-06
14485.0,4.44010447e-06
14545.0,4.28129641e-06
14613.0,4.10650605e-06
14642.0,4.03429993e-06
14687.0,3.94419724e-06
14731.0,3.85381994e-06
14791.0,3.73421038e-06
14856.0,3.60737188e-06
14911.0,3.50343183e-06
14964.0,3.40534982e-06
15012.0,3.31936821e-06
15064.0,3.22818371e-06
15117.0,3.13856536e-06
15169.0,3.05269635e-06
15201.0,3.00073449e-06
15264.0,2.90284803e-06
15297.0,2.85267896e-06
15354.0,2.76987986e-06
15426.0,2.66672769e-06
15442.0,2.64302083e-06
15526.0,2.50585189e-06
15534.0,1.96213232e-05
15578.0,3.89927322e-06
15628.0,3.07474543e-06
15682.0,2.83537922e-06
15729.0,2.70469e-06
15828.0,2.45486885e-06
15834.0,2.4449079e-06
15911.0,2.27684182e-06
15932.0,2.24100279e-06
15982.0,2.14897429e-06
16073.0,1.98738026e-06
16105.0,1.93525665e-06
16176.0,1.83201606e-06
16186.0,1.81960694e-06
16240.0,1.74501074e-06
16327.0,1.62965296e-06
16333.0,1.62413476e-06
16406.0,1.5328495e-06
16458.0,1.47134901e-06
16529.0,1.39228197e-06
16545.0,1.37409584e-06
16614.0,1.30370003e-06
16662.0,1.2569806e-06
16710.0,1.21152706e-06
16779.0,1.15358653e-06
16827.0,1.11600339e-06
16853.0,1.09540583e-06
16917.0,1.05295178e-06
16971.0,1.02124122e-06
17033.0,9.90499956e-07
17071.0,9.74147911e-07
17088.0,9.71544027e-07
17165.0,9.56026668e-07
17209.0,9.4764916e-07
17241.0,9.24936547e-07
17312.0,9.03996294e-07
17359.0,8.93277325e-07
17430.0,8.85814744e-07
17484.0,8.88714213e-07
17491.0,8.81036752e-07
17564.0,8.95197654e-07
17607.0,9.06865222e-07
17664.0,9.35222565e-07
17713.0,9.67777114e-07
17768.0,1.01821258e-06
17810.0,1.07001518e-06
17875.0,1.21153167e-06
17918.0,1.53820935e-06
17989.0,1.45389697e-06
18011.0,2.8595795e-05
18046.0,2.77179765e-06
18091.0,2.12381608e-06
18148.0,2.01695642e-06
18191.0,1.97114167e-06
18261.0,1.96805568e-06
18325.0,1.96838371e-06
18352.0,1.97455182e-06
18395.0,1.97523876e-06
18471.0,1.98059559e-06
18512.0,1.98322264e-06
18587.0,1.97434064e-06
18600.0,1.99103144e-06
18650.0,1.99193953e-06
18737.0,2.10591511e-06
18747.0,2.03601949e-06
18802.0,2.00622182e-06
18849.0,1.9839678e-06
18942.0,1.95395108e-06
18962.0,1.95561108e-06
19037.0,1.93746406e-06
19045.0,1.94444393e-06
19115.0,1.94434133e-06
19165.0,1.95147894e-06
19223.0,1.96735951e-06
19249.0,1.98529154e-06
19338.0,2.02963493e-06
19381.0,2.06267063e-06
19422.0,2.09856447e-06
19496.0,2.18430367e-06
19513.0,2.2813783e-06
19547.0,2.24871024e-06
19606.0,2.30556828e-06
19677.0,2.38835687e-06
19728.0,2.48449307e-06
19790.0,2.62740851e-06
19835.0,2.74483005e-06
19869.0,2.83355777e-06
19940.0,3.08534099e-06
19989.0,3.28452049e-06
20000.0,3.34572738e-06


==> graphs/losses/reduced_loss_output_losses_PWEH/Reg_reduced.csv <==
epoch,Reg
1.0,0.00766554661
2.0,0.0049389815
63.0,0.0049273381
122.0,0.00530784111
198.0,0.00630918099
213.0,0.00635008747
258.0,0.00612992654
316.0,0.00600189483
372.0,0.00594718335
424.0,0.00594159449
474.0,0.00598062156
553.0,0.00611099135
593.0,0.00616381085
630.0,0.00616904953
663.0,0.00614703214
705.0,0.00610598223
797.0,0.00601010863
835.0,0.00597136514
888.0,0.00591880083
941.0,0.00586879672
980.0,0.00583365792
1041.0,0.00578218186
1073.0,0.00575626595
1134.0,0.00570890959
1175.0,0.00567895873
1240.0,0.00563277444
1304.0,0.00558861252
1343.0,0.00556294667
1386.0,0.00553646451
1437.0,0.00550639397
1497.0,0.00547264703
1544.0,0.0054479395
1583.0,0.00542823598
1645.0,0.00539795822
1693.0,0.00537514314
1739.0,0.00535402959
1789.0,0.00533187948
1853.0,0.00530501781
1882.0,0.00529332459
1938.0,0.00527156144
1982.0,0.00525526796
2029.0,0.00523857446
2106.0,0.00521166809
2146.0,0.00519819465
2184.0,0.00518612936
2243.0,0.00516820047
2306.0,0.00514962338
2349.0,0.00513906917
2391.0,0.00513481628
2416.0,0.00512734149
2481.0,0.00510549219
2525.0,0.00509132538
2598.0,0.00506825047
2630.0,0.0050581079
2676.0,0.00504394853
2730.0,0.00502695981
2786.0,0.00500994828
2824.0,0.00499822758
2874.0,0.00498301443
2950.0,0.0049596997
2988.0,0.00494834501
3058.0,0.00492721656
3077.0,0.00492177485
3147.0,0.00490122708
3183.0,0.00489083724
3261.0,0.00486784521
3300.0,0.00485672988
3332.0,0.00484777801
3393.0,0.00483092107
3466.0,0.00481103221
3510.0,0.00479942374
3535.0,0.00479310565
3604.0,0.00477503752
3644.0,0.00476430822
3713.0,0.00474561425
3737.0,0.00473948522
3780.0,0.00472835731
3842.0,0.00471201446
3881.0,0.00470150169
3928.0,0.00468856934
3974.0,0.00467621721
4023.0,0.00466275308
4114.0,0.00463820156
4151.0,0.00462845294
4220.0,0.00460987398
4223.0,0.00460895896
4283.0,0.00459269015
4353.0,0.00457324134
4415.0,0.00455554388
4446.0,0.00454631029
4475.0,0.0045379675
4560.0,0.00451387046
4612.0,0.00449934788
4639.0,0.00449157413
4704.0,0.00447331602
4769.0,0.00445466582
4810.0,0.00444311975
4826.0,0.00443845056
4898.0,0.00441792468
4943.0,0.00440496439
5012.0,0.00438496983
5072.0,0.00436729658
5095.0,0.0043608197
5163.0,0.00434139976
5188.0,0.00433413778
5266.0,0.00431156484
5285.0,0.00430522952
5338.0,0.00428944314
5408.0,0.00426811026
5453.0,0.00425428431
5514.0,0.00423540827
5548.0,0.00422453647
5601.0,0.00420797011
5673.0,0.00418508146
5681.0,0.00418239273
5760.0,0.00415679859
5804.0,0.00414237613
5849.0,0.00412729988
5911.0,0.00410624314
5954.0,0.00409136806
5999.0,0.0040754932
6041.0,0.00406038295
6131.0,0.0040275543
6157.0,0.00401804503
6214.0,0.00399698596
6263.0,0.00397877349
6303.0,0.00396378245
6351.0,0.00394559465
6420.0,0.0039191437
6465.0,0.00390178757
6504.0,0.00388645963
6572.0,0.0038593756
6615.0,0.00384219293
6659.0,0.00382430525
6702.0,0.00380647578
6743.0,0.00378916343
6791.0,0.00376870716
6854.0,0.00374148623
6923.0,0.0037121051
6963.0,0.00369488192
7035.0,0.00366341206
7081.0,0.00364311947
7124.0,0.00362400291
7170.0,0.00360344327
7234.0,0.00357454759
7240.0,0.00357399182
7314.0,0.00354043487
7360.0,0.00351915881
7420.0,0.00349156
7473.0,0.00346742175
7535.0,0.00343876891
7564.0,0.00342509686
7596.0,0.00340965693
7671.0,0.00337379193
7715.0,0.00335244322
7740.0,0.00334021705
7816.0,0.00330245285
7889.0,0.00326702138
7935.0,0.00324432552
7978.0,0.0032227498
7996.0,0.00321343262
8067.0,0.0031773448
8132.0,0.00314392126
8155.0,0.00313203363
8225.0,0.00309566478
8268.0,0.00307307369
8313.0,0.00304930401
8388.0,0.00300902245
8442.0,0.0029802525
8476.0,0.00296241953
8505.0,0.00294746133
8550.0,0.00292388862
8638.0,0.00287719443
8689.0,0.00284936884
8740.0,0.00282210018
8771.0,0.00280584721
8824.0,0.00277735828
8859.0,0.00275881821
8943.0,0.00271398318
8966.0,0.00270148995
9035.0,0.00266472669
9078.0,0.00264176563
9123.0,0.00261753937
9169.0,0.00259238994
9237.0,0.00255551329
9286.0,0.00252854149
9340.0,0.00249930425
9389.0,0.00247309241
9429.0,0.0024526827
9494.0,0.00241914438
9532.0,0.00239990815
9571.0,0.00238063326
9626.0,0.00235387729
9688.0,0.00232399907
9720.0,0.00230884971
9768.0,0.00228576269
9841.0,0.00225104741
9878.0,0.00223379652
9949.0,0.00220127264
9987.0,0.00218379754
10007.0,0.0021854802
10066.0,0.00215881481
10108.0,0.00214134646
10186.0,0.0021100163
10216.0,0.00209820597
10267.0,0.00207863469
10313.0,0.00206071674
10376.0,0.00203669677
10442.0,0.00201110798
10479.0,0.00199661823
10505.0,0.00198620558
10563.0,0.00196330389
10621.0,0.00194010336
10689.0,0.00191344612
10709.0,0.00190543092
10802.0,0.00186854426
10852.0,0.00184882618
10859.0,0.00184620474
10906.0,0.00182784325
10985.0,0.00179733289
11039.0,0.00177686347
11102.0,0.0017528414
11129.0,0.00174244214
11188.0,0.0017194153
11248.0,0.00169611082
11305.0,0.00167423091
11348.0,0.00165745639
11398.0,0.00163762621
11424.0,0.00162756396
11468.0,0.00161083438
11548.0,0.00158082112
11594.0,0.00156399433
11613.0,0.00155732757
11697.0,0.00152723771
11749.0,0.0015082336
11763.0,0.00150328816
11848.0,0.00147252739
11908.0,0.00145123026
11939.0,0.00144047197
12009.0,0.00141581509
12013.0,0.00141428132
12079.0,0.00139048847
12133.0,0.00137152232
12193.0,0.00135090749
12225.0,0.00134029216
12288.0,0.00131893693
12335.0,0.00130332576
12386.0,0.00128593994
12457.0,0.00126264757
12472.0,0.00125778466
12562.0,0.00122934114
12612.0,0.00121388037
12656.0,0.00120075664
12687.0,0.00119182817
12731.0,0.00117888942
12774.0,0.00116604159
12832.0,0.0011482751
12893.0,0.00113030628
12958.0,0.00111247657
13008.0,0.00110017613
13048.0,0.00109065697
13096.0,0.00107935804
13164.0,0.00106394605
13188.0,0.00105852471
13259.0,0.00104315043
13316.0,0.00103045627
13351.0,0.00102289347
13368.0,0.00102445926
13421.0,0.00101399946
13468.0,0.00100636575
13522.0,0.000998120755
13610.0,0.000984335435
13663.0,0.000975934672
13696.0,0.000971065951
13729.0,0.000966417254
13771.0,0.00096076075
13848.0,0.000950626854
13912.0,0.000942517188
13923.0,0.000941287435
13996.0,0.000932622061
14050.0,0.000926515029
14108.0,0.000919782498
14149.0,0.000915138924
14175.0,0.0009125137
14268.0,0.00090272614
14297.0,0.000899848063
14323.0,0.000897042919
14403.0,0.00088881288
14452.0,0.000883521454
14477.0,0.000880949723
14530.0,0.000875810685
14593.0,0.000869258831
14623.0,0.000866515154
14680.0,0.000860871631
14741.0,0.000855055638
14812.0,0.000848749187
14824.0,0.00084784464
14882.0,0.000843066373
14930.0,0.000839046785
14988.0,0.000833897328
15063.0,0.000827643962
15105.0,0.000823957962
15150.0,0.000819845591
15224.0,0.000812625978
15263.0,0.000808519835
15309.0,0.000803203846
15363.0,0.000795468688
15393.0,0.000790110265
15430.0,0.000781994488
15526.0,0.000765029807
15545.0,0.000765352685
15585.0,0.00075992354
15648.0,0.000750677544
15696.0,0.000744006305
15768.0,0.000735028239
15802.0,0.00073244184
15868.0,0.000729035062
15898.0,0.000727684586
15931.0,0.000725941441
16023.0,0.000721806719
16036.0,0.000721093151
16118.0,0.000717357208
16132.0,0.000716576178
16184.0,0.00071427587
16253.0,0.000710875785
16294.0,0.000709019136
16365.0,0.000705594197
16396.0,0.000703943602
16448.0,0.000701443932
16514.0,0.000698051474
16552.0,0.000695910712
16602.0,0.000693416398
16633.0,0.000691664463
16690.0,0.000688754953
16779.0,0.000683911087
16792.0,0.000683063641
16853.0,0.000679666118
16905.0,0.000676962547
16968.0,0.00067338068
17024.0,0.000670485781
17053.0,0.000668812194
17087.0,0.00066713657
17165.0,0.000663022976
17232.0,0.000659592333
17240.0,0.000659295882
17296.0,0.000656544173
17377.0,0.000652875926
17392.0,0.000652063522
17438.0,0.000649986963
17491.0,0.000647286535
17553.0,0.00064438337
17610.0,0.00064152776
17685.0,0.000637649035
17692.0,0.000637162942
17745.0,0.000634444586
17837.0,0.000629334187
17841.0,0.000629191927
17893.0,0.000626329973
17989.0,0.000621641055
18029.0,0.000623036001
18054.0,0.00062211469
18112.0,0.000618659309
18177.0,0.000615095487
18233.0,0.000612352917
18243.0,0.000611978874
18292.0,0.000609586888
18376.0,0.000605686335
18412.0,0.00060421339
18450.0,0.000602869026
18508.0,0.000600550207
18543.0,0.000599352119
18640.0,0.000595660822
18670.0,0.000594754296
18712.0,0.000593260571
18759.0,0.000591857533
18816.0,0.000589901523
18890.0,0.000587709772
18898.0,0.000587339397
18962.0,0.000585450616
19013.0,0.000583748799
19065.0,0.000582268054
19128.0,0.000580207503
19168.0,0.00057907973
19224.0,0.000577727507
19248.0,0.00057699054
19313.0,0.000575417012
19348.0,0.000574423058
19401.0,0.000573157915
19471.0,0.000571234501
19503.0,0.000570529432
19553.0,0.000569155556
19638.0,0.000567123352
19648.0,0.00056677236
19709.0,0.000565271999
19776.0,0.00056339748
19814.0,0.000562541711
19888.0,0.000560488959
19929.0,0.000559693261
19949.0,0.00055909506
20000.0,0.000557931664


==> graphs/losses/reduced_loss_output_losses_PWEH/loss_force_AC_reduced.csv <==
epoch,loss_force_AC
1.0,0.0118766101
2.0,0.159141439
52.0,0.0305404649
120.0,0.142186395
161.0,0.182323737
214.0,0.201924835
277.0,0.206993034
320.0,0.206251418
378.0,0.203094076
437.0,0.189865964
483.0,0.167809634
509.0,0.148040442
572.0,0.0812951831
619.0,0.0573460026
670.0,0.0425755849
720.0,0.0336657651
770.0,0.0277377837
824.0,0.0233258003
875.0,0.0203456137
925.0,0.0181841781
978.0,0.0164201789
1028.0,0.0150876411
1070.0,0.0141448596
1140.0,0.0128499072
1185.0,0.0121417343
1238.0,0.011381262
1295.0,0.0106497521
1342.0,0.0101164151
1386.0,0.0096751461
1449.0,0.00909980057
1503.0,0.00866876154
1539.0,0.00840412159
1582.0,0.00812748657
1626.0,0.00786795852
1689.0,0.00751988086
1737.0,0.00726534378
1787.0,0.00701365323
1839.0,0.00676552727
1890.0,0.00653531881
1934.0,0.00634621086
2010.0,0.00604425292
2019.0,0.00602113423
2065.0,0.00581972312
2161.0,0.00544379043
2200.0,0.00529730982
2250.0,0.00507869447
2299.0,0.00482604839
2362.0,0.00440734491
2396.0,0.00493253394
2413.0,0.00476585043
2477.0,0.00470359444
2538.0,0.00463309881
2574.0,0.00460231639
2627.0,0.00454644413
2696.0,0.00447496328
2747.0,0.00442180766
2811.0,0.00435450856
2856.0,0.00430766822
2903.0,0.00425973729
2951.0,0.00421188098
3002.0,0.00416226045
3046.0,0.00412052257
3100.0,0.00407082685
3149.0,0.00402713211
3212.0,0.00397299783
3248.0,0.00394353213
3271.0,0.00392551126
3331.0,0.00387988553
3417.0,0.00382201692
3418.0,0.00381630401
3470.0,0.00378262429
3534.0,0.00373736589
3569.0,0.00371769531
3644.0,0.00366880002
3711.0,0.00363135078
3731.0,0.00362225501
3784.0,0.00359220087
3860.0,0.0035567044
3870.0,0.00354890619
3956.0,0.00350510397
3974.0,0.00349964753
4070.0,0.0034536018
4071.0,0.0034572467
4127.0,0.00343097121
4197.0,0.00339985362
4223.0,0.00339272053
4279.0,0.00337081689
4355.0,0.00334139552
4373.0,0.00333821432
4452.0,0.00331138491
4504.0,0.00329198629
4526.0,0.00328830013
4576.0,0.00327275096
4635.0,0.00325610618
4705.0,0.00323596625
4729.0,0.00323248424
4775.0,0.00322092459
4858.0,0.00320133052
4920.0,0.00318953246
4926.0,0.00318508987
4991.0,0.00317204229
5035.0,0.00316269616
5101.0,0.0031491185
5128.0,0.00314378161
5226.0,0.00312382705
5258.0,0.0031508425
5279.0,0.00310869221
5332.0,0.00310572765
5385.0,0.00309675674
5447.0,0.00308722201
5486.0,0.0030810037
5563.0,0.00306918483
5628.0,0.00305928605
5667.0,0.00305420332
5709.0,0.00304822468
5759.0,0.00304158026
5807.0,0.00303553774
5859.0,0.00302852538
5901.0,0.00302276948
5951.0,0.00301523183
5995.0,0.00300915255
6046.0,0.00300252503
6111.0,0.00299459284
6145.0,0.00299045981
6208.0,0.0029829129
6271.0,0.00297552951
6320.0,0.00296985236
6367.0,0.00296460326
6422.0,0.00295832878
6442.0,0.00295614735
6501.0,0.00294947405
6541.0,0.0029450466
6605.0,0.00293832612
6640.0,0.00293452857
6698.0,0.00292840937
6753.0,0.0029227523
6785.0,0.00291935912
6860.0,0.00291163697
6911.0,0.00290656114
6941.0,0.00290344621
7005.0,0.00289711636
7069.0,0.00289096045
7093.0,0.00288875907
7186.0,0.00287992851
7236.0,0.00310545244
7243.0,0.00285958526
7289.0,0.00287303263
7338.0,0.00286807615
7390.0,0.00286514883
7446.0,0.0028623477
7513.0,0.00285882667
7538.0,0.00285739078
7623.0,0.00285287786
7656.0,0.00285098407
7705.0,0.00284840937
7761.0,0.00284530667
7792.0,0.00284369323
7847.0,0.00284062529
7893.0,0.0028382195
7948.0,0.00283521264
8033.0,0.00283072865
8066.0,0.0028288832
8120.0,0.00282612016
8188.0,0.00282250316
8241.0,0.00281988292
8247.0,0.00281949546
8297.0,0.00281699117
8354.0,0.00281399423
8395.0,0.0028120047
8475.0,0.0028079087
8507.0,0.00280618032
8585.0,0.00280224499
8601.0,0.00280134548
8674.0,0.00279765614
8738.0,0.00279417082
8765.0,0.0027928397
8831.0,0.00278927344
8845.0,0.00278864783
8901.0,0.00278565182
8964.0,0.00278244587
9032.0,0.00277876319
9056.0,0.00277749129
9130.0,0.0027740621
9157.0,0.00277259581
9246.0,0.00276762516
9261.0,0.00276917848
9331.0,0.002761697
9347.0,0.00276380968
9428.0,0.00275720196
9497.0,0.00275822266
9498.0,0.00275260953
9548.0,0.00275313106
9628.0,0.00274568326
9652.0,0.00274855793
9701.0,0.00274505118
9783.0,0.00274355317
9806.0,0.00273962337
9877.0,0.00273975134
9949.0,0.00273348329
9991.0,0.00299604575
10001.0,0.00274770693
10055.0,0.00273739488
10113.0,0.00273312322
10151.0,0.00273154346
10248.0,0.00272867007
10286.0,0.00272764963
10346.0,0.00272656682
10364.0,0.00272590625
10426.0,0.00272830192
10455.0,0.00272368864
10506.0,0.00272356174
10598.0,0.00271908661
10606.0,0.00272336459
10657.0,0.00272084762
10738.0,0.00272156783
10754.0,0.00271876604
10829.0,0.00272018403
10856.0,0.00271748238
10915.0,0.00271916236
10958.0,0.00271623201
11032.0,0.00271759132
11062.0,0.00271458201
11135.0,0.00271574493
11160.0,0.00271285353
11247.0,0.00271439388
11257.0,0.00271063483
11309.0,0.00271121866
11369.0,0.00270778304
11408.0,0.00270975572
11464.0,0.00270840544
11549.0,0.00270976637
11559.0,0.00270572088
11609.0,0.00270620264
11708.0,0.00270323732
11711.0,0.00270557383
11766.0,0.00270209547
11845.0,0.00270521082
11860.0,0.00270029901
11912.0,0.00270084098
11964.0,0.00269968644
12056.0,0.00269813377
12102.0,0.00269547564
12116.0,0.00269757179
12191.0,0.00269328502
12212.0,0.00269566516
12310.0,0.00269076534
12313.0,0.00269400221
12363.0,0.00269162086
12427.0,0.00269231786
12463.0,0.00268942364
12535.0,0.00269029145
12563.0,0.00268676197
12663.0,0.00268619539
12666.0,0.0026834556
12746.0,0.00268426858
12764.0,0.00268196856
12845.0,0.00268182961
12865.0,0.00267947555
12927.0,0.00267988282
13001.0,0.00267473398
13015.0,0.00267708879
13109.0,0.00267122157
13117.0,0.00267507049
13166.0,0.00267206573
13239.0,0.0026711247
13316.0,0.00266808441
13353.0,0.00273454982
13372.0,0.00267959759
13417.0,0.00267103453
13487.0,0.00266638157
13524.0,0.00266832828
13605.0,0.00266572841
13651.0,0.00266725565
13709.0,0.00266340707
13719.0,0.0026663648
13801.0,0.00266343204
13867.0,0.00266598925
13870.0,0.00266157448
13921.0,0.00266303603
14007.0,0.00265995864
14021.0,0.00266241193
14109.0,0.00265930822
14125.0,0.00266104001
14176.0,0.00265797451
14269.0,0.00265989746
14274.0,0.00265698563
14370.0,0.0026589855
14375.0,0.00265455446
14422.0,0.00265693435
14485.0,0.00265578399
14544.0,0.00265800469
14575.0,0.00265457533
14671.0,0.00265483475
14680.0,0.00265300771
14760.0,0.00265458692
14774.0,0.00265217248
14853.0,0.00265398019
14874.0,0.00265101905
14961.0,0.00265240002
14975.0,0.00264968228
15065.0,0.00265162967
15075.0,0.00264783291
15138.0,0.00264842118
15199.0,0.00264564827
15226.0,0.00264710189
15297.0,0.00264330337
15327.0,0.00264530949
15425.0,0.00264273161
15440.0,0.00264475051
15526.0,0.00264053101
15539.0,0.00272454131
15578.0,0.00264332118
15644.0,0.00263937875
15683.0,0.00264079546
15774.0,0.00263534752
15782.0,0.00264018694
15830.0,0.0026371974
15929.0,0.00263523207
15960.0,0.00263599402
16028.0,0.00263251457
16035.0,0.00263592705
16081.0,0.00263251873
16177.0,0.00263344693
16187.0,0.00262963922
16233.0,0.00263027435
16327.0,0.0026250914
16335.0,0.00263041346
16382.0,0.00262719951
16436.0,0.00262636879
16532.0,0.00262437098
16545.0,0.00262102592
16583.0,0.00262323949
16634.0,0.00262139039
16711.0,0.00262162944
16739.0,0.00261803129
16786.0,0.00261730688
16853.0,0.00261178861
16885.0,0.00261442489
16935.0,0.0026119949
17005.0,0.00260954679
17053.0,0.00260506054
17088.0,0.00260606864
17185.0,0.00260197061
17194.0,0.00259779569
17237.0,0.00259894195
17328.0,0.00259428576
17360.0,0.00259389142
17426.0,0.00258736065
17448.0,0.00258763125
17495.0,0.00258195465
17538.0,0.00258108068
17608.0,0.00257770879
17639.0,0.00257185879
17694.0,0.00256717558
17758.0,0.00256208292
17791.0,0.00255489007
17886.0,0.00254203414
17889.0,0.00253846821
17989.0,0.00252483092
18017.0,0.00267248486
18040.0,0.00254607624
18090.0,0.00251791922
18146.0,0.00251174694
18194.0,0.00251059052
18241.0,0.00250714196
18324.0,0.00250438901
18346.0,0.00249910421
18403.0,0.00249610763
18484.0,0.00248912087
18518.0,0.00248860891
18574.0,0.00248218001
18596.0,0.00248196579
18648.0,0.00247455007
18696.0,0.00247381738
18745.0,0.00246952724
18842.0,0.00246476744
18847.0,0.00246135552
18898.0,0.00246040935
18948.0,0.00245473872
19036.0,0.00245186259
19046.0,0.00244716392
19101.0,0.00244413165
19162.0,0.00243959205
19223.0,0.00243038352
19251.0,0.00243048355
19341.0,0.00242097947
19346.0,0.00241832739
19419.0,0.00241174193
19453.0,0.0024049526
19510.0,0.00239454304
19547.0,0.00239214133
19638.0,0.00237931793
19654.0,0.00237437
19729.0,0.00236431167
19751.0,0.0023565729
19799.0,0.00234727932
19868.0,0.00233286986
19903.0,0.00232060839
19986.0,0.00229751704
20000.0,0.0022902267


==> graphs/losses/reduced_loss_output_losses_PWEH/loss_force_DC_reduced.csv <==
epoch,loss_force_DC
1.0,2.39268744
2.0,1.51954472
55.0,1.5614378
129.0,1.06199864
191.0,0.389841606
208.0,0.320504297
253.0,0.277720699
303.0,0.244759852
402.0,0.186485151
453.0,0.150960787
492.0,0.11759577
542.0,0.0686393205
581.0,0.0405821193
622.0,0.0264770076
668.0,0.0201749525
713.0,0.0177443821
761.0,0.0165142746
808.0,0.0158090604
856.0,0.0153051817
939.0,0.0145353023
960.0,0.0143267322
1015.0,0.0138182323
1069.0,0.0132937836
1146.0,0.01250481
1163.0,0.0123404219
1250.0,0.0114566528
1300.0,0.0109455385
1314.0,0.0108189535
1391.0,0.0100799144
1436.0,0.00965893632
1499.0,0.00915414566
1517.0,0.00902639996
1592.0,0.00845767093
1647.0,0.00805547222
1687.0,0.00778143237
1736.0,0.00746618314
1785.0,0.00716606499
1836.0,0.00686775207
1884.0,0.00659822474
1948.0,0.00625332475
2010.0,0.00593543316
2019.0,0.0058798507
2102.0,0.00554262726
2143.0,0.00538294309
2194.0,0.00519609501
2239.0,0.00506461352
2312.0,0.00489691859
2358.0,0.00465076371
2394.0,0.00328113537
2413.0,0.00330958687
2473.0,0.00301270165
2544.0,0.00274879875
2599.0,0.00258717555
2646.0,0.00246429273
2692.0,0.00235511815
2743.0,0.00224492016
2792.0,0.00214791313
2842.0,0.00205612204
2890.0,0.00197379473
2939.0,0.00189477251
2993.0,0.00181277358
3041.0,0.00174416064
3093.0,0.00167362842
3145.0,0.00160677815
3188.0,0.00155407076
3235.0,0.00149807854
3279.0,0.00144735718
3332.0,0.00138876643
3417.0,0.00130324558
3418.0,0.00130692691
3470.0,0.0012560331
3533.0,0.00119903623
3570.0,0.00117047177
3643.0,0.00111064711
3672.0,0.00109076296
3731.0,0.00104530369
3785.0,0.00100629386
3860.0,0.000956716306
3870.0,0.000952569745
3955.0,0.00089927073
3975.0,0.000889850222
4069.0,0.000836285102
4072.0,0.000838624058
4126.0,0.000807726413
4197.0,0.000776734679
4223.0,0.00076016575
4294.0,0.000727956108
4355.0,0.000704443844
4373.0,0.000692645849
4434.0,0.00066557851
4504.0,0.000643312692
4526.0,0.00062903895
4611.0,0.000597347825
4663.0,0.00057864508
4707.0,0.000569386093
4726.0,0.000557252504
4791.0,0.000535975671
4850.0,0.000517757443
4921.0,0.00050552791
4928.0,0.000495574379
4991.0,0.000478248384
5041.0,0.000465378388
5085.0,0.000454372966
5150.0,0.000439322933
5226.0,0.000423303249
5263.0,0.00119386582
5277.0,0.000418740764
5332.0,0.000403162841
5407.0,0.000390016819
5447.0,0.00038313416
5514.0,0.000372059577
5568.0,0.000363492751
5628.0,0.000354549933
5655.0,0.000350094585
5708.0,0.000342300903
5765.0,0.000333590346
5818.0,0.00032593895
5859.0,0.000320462934
5900.0,0.000315112452
5950.0,0.000309237685
5985.0,0.000304897016
6045.0,0.000297253141
6084.0,0.000292137083
6158.0,0.000282742925
6195.0,0.000278184001
6240.0,0.000272834965
6316.0,0.000264069764
6367.0,0.000258474136
6427.0,0.000252069178
6447.0,0.000250059631
6486.0,0.00024591359
6537.0,0.000240716878
6605.0,0.000234264201
6661.0,0.000229095669
6716.0,0.000224127253
6753.0,0.000220826139
6820.0,0.000215032124
6863.0,0.000211371559
6911.0,0.000207378448
6941.0,0.000205042939
7001.0,0.000200158734
7066.0,0.000195030089
7089.0,0.000193358241
7186.0,0.000186004486
7236.0,0.0012976921
7237.0,0.00378799298
7287.0,0.000183809166
7337.0,0.000174810775
7388.0,0.000171011219
7472.0,0.00016539192
7518.0,0.000162385335
7538.0,0.000161199582
7623.0,0.000155817766
7653.0,0.000153972438
7719.0,0.000150089288
7783.0,0.000146415336
7790.0,0.000146139408
7844.0,0.000143142147
7893.0,0.000140593421
7983.0,0.000136060722
8033.0,0.000133609324
8045.0,0.000133119091
8120.0,0.000129601838
8186.0,0.000126661708
8192.0,0.000126479258
8253.0,0.000123861804
8309.0,0.000121607332
8375.0,0.000119031421
8422.0,0.000117271862
8475.0,0.000115363836
8507.0,0.000114328312
8575.0,0.000111926977
8601.0,0.000111118627
8674.0,0.000108611877
8731.0,0.000106908811
8765.0,0.000105751549
8830.0,0.000103755769
8847.0,0.000103368909
8900.0,0.000101733626
8970.0,9.97068482e-05
9005.0,9.8841998e-05
9052.0,9.74188772e-05
9136.0,9.52305099e-05
9182.0,9.37584798e-05
9246.0,9.26434162e-05
9261.0,8.99415232e-05
9331.0,9.21424225e-05
9347.0,8.85933817e-05
9428.0,8.90601491e-05
9497.0,8.27544835e-05
9498.0,8.84056601e-05
9548.0,8.38452965e-05
9628.0,8.58356587e-05
9652.0,8.08672515e-05
9701.0,8.08556683e-05
9784.0,8.11793164e-05
9805.0,7.77254368e-05
9878.0,8.00644675e-05
9949.0,7.54096443e-05
9989.0,0.0223868759
10003.0,8.87349507e-05
10051.0,7.5704659e-05
10114.0,7.33641459e-05
10151.0,7.30202778e-05
10202.0,7.20026708e-05
10275.0,7.08520089e-05
10346.0,6.99357758e-05
10364.0,7.00275128e-05
10427.0,7.30190129e-05
10456.0,6.82626894e-05
10505.0,6.8518712e-05
10598.0,7.08537768e-05
10606.0,6.61630563e-05
10657.0,6.74680635e-05
10739.0,6.86895151e-05
10755.0,6.59974226e-05
10830.0,6.80684643e-05
10857.0,6.54722035e-05
10916.0,6.78495854e-05
10959.0,6.51315378e-05
11031.0,6.74618796e-05
11061.0,6.4612701e-05
11134.0,6.66782086e-05
11161.0,6.39363382e-05
11246.0,6.67491252e-05
11258.0,6.30133824e-05
11308.0,6.40383193e-05
11369.0,6.61495538e-05
11408.0,6.32010039e-05
11464.0,6.34247144e-05
11548.0,6.58168656e-05
11558.0,6.1501558e-05
11610.0,6.29180251e-05
11708.0,6.3599141e-05
11711.0,6.11943158e-05
11766.0,6.35443447e-05
11845.0,5.89943316e-05
11860.0,6.33776259e-05
11912.0,6.1678839e-05
11964.0,6.17366618e-05
12056.0,6.13107012e-05
12102.0,6.30564856e-05
12116.0,6.05600318e-05
12191.0,6.33083957e-05
12212.0,6.03145516e-05
12310.0,6.30703666e-05
12313.0,5.96431449e-05
12363.0,6.08146317e-05
12426.0,6.25843307e-05
12464.0,6.03465089e-05
12536.0,6.28616113e-05
12564.0,5.98487663e-05
12662.0,6.1136646e-05
12667.0,5.85312123e-05
12745.0,6.11207771e-05
12765.0,5.91810742e-05
12846.0,6.08929398e-05
12866.0,5.89746938e-05
12926.0,6.08343916e-05
13000.0,5.74633015e-05
13016.0,5.98012826e-05
13109.0,6.17460834e-05
13117.0,5.7508839e-05
13166.0,5.90788411e-05
13239.0,5.79637251e-05
13316.0,5.88089466e-05
13354.0,0.0123449136
13367.0,8.44742527e-05
13418.0,6.06255263e-05
13486.0,5.62489815e-05
13523.0,5.86293728e-05
13604.0,5.70065935e-05
13650.0,5.9079412e-05
13708.0,5.60487382e-05
13720.0,5.9058586e-05
13802.0,5.70836703e-05
13868.0,6.05591371e-05
13869.0,5.57341595e-05
13920.0,5.79753831e-05
14007.0,5.98287134e-05
14021.0,5.70836419e-05
14109.0,5.91056718e-05
14125.0,5.7076948e-05
14176.0,5.95776902e-05
14269.0,5.62714188e-05
14274.0,5.91620692e-05
14370.0,5.57363503e-05
14375.0,6.02789314e-05
14422.0,5.69637231e-05
14485.0,5.73977537e-05
14543.0,5.98332429e-05
14574.0,5.6456323e-05
14672.0,5.76390883e-05
14679.0,5.58657153e-05
14759.0,5.82837071e-05
14775.0,5.59507067e-05
14852.0,5.87473146e-05
14875.0,5.58996059e-05
14960.0,5.83552587e-05
14976.0,5.58537201e-05
15064.0,5.90380561e-05
15076.0,5.5425287e-05
15126.0,5.66289059e-05
15200.0,5.50505104e-05
15227.0,5.69020943e-05
15296.0,5.47843575e-05
15333.0,5.74153363e-05
15425.0,5.73385582e-05
15440.0,5.47913194e-05
15526.0,6.32052044e-05
15530.0,0.0123432877
15578.0,5.82919937e-05
15645.0,5.40363203e-05
15684.0,5.59833993e-05
15774.0,5.87213674e-05
15782.0,5.35015299e-05
15830.0,5.53138481e-05
15928.0,5.48982119e-05
15961.0,5.6240516e-05
16029.0,5.38147429e-05
16034.0,5.7658181e-05
16080.0,5.49251294e-05
16176.0,5.75931598e-05
16186.0,5.38108284e-05
16232.0,5.51928505e-05
16327.0,5.87621903e-05
16335.0,5.30589761e-05
16382.0,5.52191747e-05
16436.0,5.49279257e-05
16532.0,5.47802195e-05
16545.0,5.80512945e-05
16583.0,5.46796611e-05
16634.0,5.52357757e-05
16712.0,5.74916907e-05
16733.0,5.46267013e-05
16787.0,5.52729207e-05
16853.0,5.87012693e-05
16885.0,5.4659329e-05
16935.0,5.52979487e-05
17005.0,5.50639435e-05
17053.0,5.77382674e-05
17088.0,5.50977375e-05
17185.0,5.48072951e-05
17194.0,5.88350993e-05
17237.0,5.54140865e-05
17318.0,5.57411621e-05
17361.0,5.72202526e-05
17425.0,5.46978374e-05
17449.0,5.63691992e-05
17496.0,5.39668435e-05
17537.0,5.62120145e-05
17607.0,5.89551006e-05
17638.0,5.56976031e-05
17695.0,5.6608474e-05
17759.0,5.91993707e-05
17790.0,5.62010285e-05
17885.0,5.90198143e-05
17890.0,5.62040727e-05
17989.0,5.77811443e-05
18011.0,0.00972317593
18040.0,0.000180459927
18090.0,6.05931723e-05
18140.0,5.78080717e-05
18193.0,5.98810227e-05
18242.0,5.97119917e-05
18323.0,6.29156592e-05
18345.0,5.89531705e-05
18404.0,6.0071757e-05
18483.0,5.90027688e-05
18519.0,6.10754361e-05
18573.0,5.88580393e-05
18642.0,6.08619561e-05
18649.0,5.70942818e-05
18697.0,6.01452419e-05
18793.0,5.91247625e-05
18843.0,6.09973954e-05
18848.0,5.77783212e-05
18899.0,6.00857655e-05
18949.0,5.78443798e-05
19035.0,6.15357676e-05
19045.0,5.7505796e-05
19095.0,5.89316078e-05
19160.0,5.75238493e-05
19223.0,6.08267834e-05
19251.0,5.76291373e-05
19340.0,5.94177198e-05
19347.0,5.73946748e-05
19420.0,5.994572e-05
19447.0,5.77721728e-05
19510.0,6.04246139e-05
19547.0,5.76362306e-05
19639.0,5.94622944e-05
19655.0,5.71612881e-05
19728.0,6.1586712e-05
19752.0,5.81317817e-05
19800.0,5.94874185e-05
19868.0,5.77575138e-05
19903.0,6.09147773e-05
19986.0,5.97699626e-05
20000.0,6.23990466e-05


==> graphs/losses/reduced_loss_output_losses_PWEH/loss_reduced.csv <==
epoch,loss
1.0,2.49886121
2.0,19.6518993
52.0,1.81233993
124.0,1.37829751
191.0,0.663890275
207.0,0.594920831
253.0,0.541610211
303.0,0.498878419
386.0,0.432018731
441.0,0.377880619
486.0,0.315740492
553.0,0.182980839
586.0,0.132813617
627.0,0.100248493
672.0,0.0798981766
719.0,0.0676895878
770.0,0.0590632308
821.0,0.0529858085
873.0,0.0483397966
923.0,0.0448154292
974.0,0.0418359884
1027.0,0.0391960363
1075.0,0.0371004447
1130.0,0.0349637802
1179.0,0.0332436238
1231.0,0.0315637643
1288.0,0.0298728251
1337.0,0.0285612581
1386.0,0.0273603817
1434.0,0.0262858118
1488.0,0.0251954976
1534.0,0.0243588937
1583.0,0.0235357757
1633.0,0.0227555532
1684.0,0.022015021
1733.0,0.0213491194
1785.0,0.0206845038
1835.0,0.0200818392
1886.0,0.0194996912
1935.0,0.0189685827
1992.0,0.0183839068
2029.0,0.0180235528
2080.0,0.0175554079
2142.0,0.0170130099
2173.0,0.0167522633
2262.0,0.0160391346
2312.0,0.0156143416
2351.0,0.0151417396
2386.0,0.0141469078
2417.0,0.0138536264
2474.0,0.013451726
2534.0,0.0130910488
2583.0,0.0128341415
2634.0,0.0125912148
2686.0,0.01236374
2734.0,0.0121677971
2784.0,0.0119759099
2838.0,0.0117804172
2883.0,0.0116258883
2938.0,0.0114465676
2991.0,0.011282543
3044.0,0.011126463
3092.0,0.010991558
3147.0,0.0108437678
3196.0,0.0107177138
3246.0,0.010594154
3294.0,0.0104809651
3346.0,0.0103641917
3393.0,0.0102630922
3449.0,0.0101477072
3499.0,0.0100489724
3549.0,0.00995483713
3598.0,0.00986564784
3655.0,0.00976534917
3701.0,0.00968707354
3748.0,0.0096105935
3804.0,0.00952303168
3850.0,0.00945332266
3900.0,0.00937958859
3946.0,0.00931367612
3994.0,0.00924705861
4042.0,0.00918243942
4098.0,0.00910950891
4144.0,0.00905142862
4185.0,0.00900096512
4248.0,0.00892548563
4311.0,0.00885248445
4356.0,0.00880314047
4375.0,0.00878035346
4445.0,0.00870194446
4504.0,0.00864232245
4525.0,0.0086175167
4588.0,0.00855361766
4654.0,0.00848922291
4706.0,0.00844465473
4726.0,0.00842193225
4780.0,0.00837283102
4852.0,0.00830933327
4921.0,0.00825708563
4928.0,0.00824461596
4984.0,0.00819810212
5059.0,0.00813751854
5108.0,0.00809918029
5142.0,0.0080732052
5226.0,0.0080097997
5263.0,0.00878108352
5277.0,0.00797788115
5328.0,0.00793821547
5399.0,0.00788932363
5446.0,0.00785746152
5505.0,0.00781787236
5566.0,0.00777714136
5626.0,0.00773772577
5673.0,0.00770733592
5725.0,0.00767338919
5744.0,0.00766112913
5822.0,0.00761132329
5830.0,0.00760607389
5911.0,0.00755406042
5945.0,0.0075318499
5999.0,0.00749685703
6066.0,0.00745311161
6118.0,0.00741940342
6157.0,0.00739438474
6226.0,0.00734990563
6243.0,0.00733916025
6311.0,0.00729572669
6351.0,0.00727045149
6388.0,0.0072468545
6465.0,0.00719828156
6520.0,0.00716314243
6546.0,0.00714662055
6614.0,0.00710395084
6659.0,0.00707547609
6702.0,0.00704805407
6766.0,0.00700676371
6792.0,0.00699017106
6854.0,0.00695011104
6892.0,0.00692585026
6948.0,0.00689043376
7013.0,0.00684886064
7053.0,0.00682347556
7102.0,0.00679208294
7186.0,0.00673849219
7236.0,0.00805262739
7237.0,0.0103923598
7287.0,0.00668625133
7337.0,0.00664960225
7396.0,0.00661308112
7438.0,0.00658765016
7494.0,0.00655404684
7539.0,0.00652688187
7596.0,0.0064918009
7671.0,0.00644591581
7737.0,0.00640522061
7778.0,0.00637965879
7816.0,0.00635606945
7889.0,0.00631176509
7935.0,0.00628359395
7978.0,0.00625697513
7996.0,0.00624556653
8067.0,0.00620137616
8132.0,0.00616074325
8186.0,0.00612672691
8225.0,0.00610243106
8268.0,0.0060753081
8313.0,0.00604682708
8388.0,0.00599884864
8442.0,0.00596463296
8476.0,0.00594343626
8505.0,0.00592564525
8550.0,0.00589769029
8638.0,0.00584245576
8689.0,0.00580971226
8740.0,0.00577755667
8770.0,0.00575897104
8824.0,0.0057248373
8859.0,0.00570303059
8943.0,0.00565033634
8960.0,0.00563948019
8998.0,0.00561557267
9078.0,0.00556567504
9123.0,0.00553739232
9180.0,0.00550114712
9210.0,0.00548228246
9286.0,0.00543378719
9332.0,0.0054049754
9376.0,0.00537717358
9400.0,0.00536243338
9488.0,0.00530938986
9521.0,0.005289551
9566.0,0.00526329998
9628.0,0.00522816683
9659.0,0.0052100638
9703.0,0.00518512873
9783.0,0.00514039894
9841.0,0.00510753988
9884.0,0.00508390725
9949.0,0.00504861634
9989.0,0.027609622
10003.0,0.00508462406
10051.0,0.00502777696
10114.0,0.00498922559
10168.0,0.0049630168
10216.0,0.00494085106
10276.0,0.00491413526
10313.0,0.00489799074
10353.0,0.00488096158
10425.0,0.0048502904
10456.0,0.00483658483
10512.0,0.00481239004
10597.0,0.00477565612
10621.0,0.00476500628
10688.0,0.00473644068
10750.0,0.0047098544
10780.0,0.00469681081
10852.0,0.00466605846
10859.0,0.00466320654
10906.0,0.00464341698
10990.0,0.0046083353
11030.0,0.0045920364
11102.0,0.0045622615
11135.0,0.00454856263
11188.0,0.00452612325
11246.0,0.00450202047
11269.0,0.00449219774
11319.0,0.0044713944
11395.0,0.0044389736
11424.0,0.00442682356
11468.0,0.00440869175
11536.0,0.00438104689
11593.0,0.00435823613
11613.0,0.00435055531
11696.0,0.00431813202
11749.0,0.00429705745
11763.0,0.00429168716
11812.0,0.00427225992
11868.0,0.00425038527
11914.0,0.00423261492
11982.0,0.00420662659
12027.0,0.00418915019
12079.0,0.00416857785
12133.0,0.00414780306
12196.0,0.00412413126
12243.0,0.00410687251
12288.0,0.00409006669
12312.0,0.00408140449
12386.0,0.00405378897
12457.0,0.00402808839
12472.0,0.00402270859
12536.0,0.00400061499
12568.0,0.00398903674
12628.0,0.00396854698
12713.0,0.00394064188
12743.0,0.00393069655
12801.0,0.00391119492
12832.0,0.00390046728
12893.0,0.00388029231
12958.0,0.00386010538
13008.0,0.00384598089
13048.0,0.00383499203
13096.0,0.0038219627
13164.0,0.00380408473
13188.0,0.00379780119
13262.0,0.00377913089
13316.0,0.00376516632
13354.0,0.0161288371
13367.0,0.00381702916
13418.0,0.00375629935
13468.0,0.00374324151
13520.0,0.00373293498
13613.0,0.00371637086
13663.0,0.00370758467
13696.0,0.00370210847
13753.0,0.00369322352
13769.0,0.00369094343
13844.0,0.00367970704
13912.0,0.00366996919
13948.0,0.00366508463
14007.0,0.0036574266
14023.0,0.0036550737
14118.0,0.0036425949
14152.0,0.00363817725
14175.0,0.00363554078
14236.0,0.0036279281
14271.0,0.00362381959
14328.0,0.00361672957
14375.0,0.00361119709
14452.0,0.00360160419
14511.0,0.00359494795
14544.0,0.00359129011
14593.0,0.00358531704
14623.0,0.00358210661
14686.0,0.00357504072
14741.0,0.00356901697
14812.0,0.00356167079
14853.0,0.00355784514
14877.0,0.00355535106
14930.0,0.0035501897
14988.0,0.0035441723
15063.0,0.00353682551
15077.0,0.00353513373
15128.0,0.00352987571
15195.0,0.00352245489
15263.0,0.00351431835
15309.0,0.00350832637
15363.0,0.00349975212
15393.0,0.00349377952
15456.0,0.0034784259
15526.0,0.00347127187
15530.0,0.0158270865
15578.0,0.00346638692
15629.0,0.00345455461
15696.0,0.00344257926
15768.0,0.00343160446
15802.0,0.00342809839
15857.0,0.00342394532
15928.0,0.00341894558
15969.0,0.00341635344
16000.0,0.00341416044
16034.0,0.00341214673
16085.0,0.00340849208
16178.0,0.00340269645
16182.0,0.00340226931
16233.0,0.003398966
16327.0,0.00339284073
16332.0,0.00339216246
16383.0,0.00338868497
16470.0,0.0033823455
16514.0,0.00337902739
16545.0,0.00337683437
16588.0,0.00337318799
16646.0,0.00336866076
16712.0,0.00336342416
16744.0,0.00336050094
16803.0,0.00335548328
16853.0,0.0033512514
16886.0,0.00334800377
16953.0,0.0033419519
17025.0,0.00333523474
17054.0,0.00333255079
17092.0,0.00332874438
17143.0,0.00332391072
17193.0,0.00331924615
17238.0,0.00331454632
17289.0,0.00330976745
17360.0,0.00330274608
17420.0,0.00329640561
17483.0,0.00328931678
17523.0,0.00328459124
17571.0,0.00327860273
17607.0,0.00327403989
17685.0,0.00326272805
17723.0,0.00325672217
17759.0,0.00325082834
17816.0,0.00324026881
17859.0,0.00323162092
17914.0,0.0032192709
17989.0,0.00320570701
18011.0,0.0129915816
18040.0,0.00335603611
18090.0,0.00320069226
18156.0,0.00319104799
18196.0,0.00318609361
18288.0,0.00317550738
18324.0,0.0031717006
18376.0,0.00316535181
18412.0,0.00316132716
18477.0,0.00315426589
18508.0,0.00315065534
18564.0,0.00314446129
18596.0,0.00314071628
18649.0,0.00313496581
18732.0,0.00312503081
18759.0,0.00312252731
18843.0,0.00311420317
18856.0,0.0031127328
18915.0,0.00310671924
18962.0,0.00310170896
19035.0,0.00309369994
19051.0,0.00309163617
19110.0,0.00308473504
19179.0,0.00307629478
19224.0,0.00307077762
19286.0,0.00306241144
19341.0,0.00305468439
19375.0,0.00304964729
19419.0,0.00304291406
19463.0,0.00303558722
19516.0,0.00302632488
19569.0,0.00301778288
19635.0,0.00300617822
19683.0,0.00299700846
19727.0,0.00298817235
19785.0,0.00297512585
19840.0,0.00296178856
19869.0,0.00295428752
19929.0,0.00293713899
19983.0,0.00291988936
20000.0,0.00291390314


==> graphs/losses/reduced_loss_output_losses_Pig_Tissue/Reg_reduced.csv <==
epoch,Reg
1.0,0.00413662149
2.0,0.00203439873
77.0,0.00208574114
166.0,0.00206450117
243.0,0.00206296775
331.0,0.00207530078
386.0,0.00208819914
457.0,0.00210792548
568.0,0.00213993294
630.0,0.00215564948
718.0,0.00217466266
789.0,0.00218686694
851.0,0.00219531055
938.0,0.0022050268
1008.0,0.00221158564
1096.0,0.00221876008
1184.0,0.00222508144
1246.0,0.00222915877
1316.0,0.00223342632
1422.0,0.00223964802
1492.0,0.00224352535
1554.0,0.00224680477
1624.0,0.00225031422
1730.0,0.00225534919
1774.0,0.00225739111
1862.0,0.00226134062
1950.0,0.00226512155
2020.0,0.00226798025
2102.0,0.00227112393
2170.0,0.00227390672
2258.0,0.00227729999
2328.0,0.00227987627
2390.0,0.0022820814
2425.0,0.00228322949
2522.0,0.00228667259
2610.0,0.00228961487
2698.0,0.00229236693
2786.0,0.00229490618
2856.0,0.00229678722
2888.0,0.00229753694
2962.0,0.00229948806
3050.0,0.00230167527
3138.0,0.00230372837
3226.0,0.00230563967
3314.0,0.00230742036
3323.0,0.00230752677
3402.0,0.0023090886
3534.0,0.00231161085
3548.0,0.00231179991
3622.0,0.00231318944
3710.0,0.00231466116
3842.0,0.00231667305
3845.0,0.00231665303
3930.0,0.00231789844
4018.0,0.002319013
4106.0,0.00232000975
4194.0,0.00232088589
4282.0,0.0023216363
4302.0,0.00232172105
4414.0,0.00232258299
4502.0,0.00232308707
4590.0,0.0023234433
4599.0,0.00232340232
4704.0,0.00232371758
4810.0,0.00232378324
4898.0,0.00232359883
4968.0,0.00232325634
5030.0,0.00232275971
5118.0,0.00232182047
5188.0,0.0023207604
5250.0,0.00231947307
5294.0,0.00231833919
5417.0,0.00231473194
5446.0,0.00231390004
5514.0,0.00231225998
5646.0,0.0023086525
5710.0,0.00230678497
5787.0,0.00230507995
5869.0,0.00230392511
5930.0,0.00230400683
6030.0,0.00230628112
6068.0,0.00230489089
6108.0,0.00230062101
6244.0,0.00228563417
6288.0,0.00228069513
6394.0,0.00226838375
6464.0,0.00226015807
6552.0,0.00224902714
6614.0,0.00224077981
6658.0,0.00223480398
6749.0,0.00222183624
6858.0,0.00220796396
6913.0,0.00220103911
7004.0,0.00219016941
7062.0,0.00218402571
7133.0,0.00217740913
7201.0,0.00217266055
7239.0,0.00217059441
7353.0,0.00216545863
7415.0,0.00216482859
7538.0,0.0021672931
7567.0,0.00216818252
7629.0,0.00216617482
7699.0,0.002167881
7831.0,0.00217425567
7904.0,0.00218189484
7954.0,0.00218987674
8048.0,0.00220866851
8110.0,0.00221548253
8154.0,0.00221685693
8218.0,0.00221706438
8321.0,0.00221783342
8409.0,0.00221892283
8518.0,0.00222143298
8570.0,0.0022242018
8602.0,0.00219801208
8669.0,0.00218707439
8746.0,0.00218284223
8843.0,0.00217845803
8929.0,0.00217542844
8988.0,0.00217169221
9060.0,0.00216757413
9169.0,0.00216107559
9268.0,0.00215658196
9289.0,0.00215563574
9421.0,0.00215013674
9494.0,0.00214731414
9571.0,0.002144648
9620.0,0.00214307336
9664.0,0.00214178651
9752.0,0.00213932758
9826.0,0.00213743327
9914.0,0.00213482371
10002.0,0.00213190238
10090.0,0.00212853099
10134.0,0.00212671421
10251.0,0.00212150486
10314.0,0.00208810926
10357.0,0.00208368129
10407.0,0.00208262145
10552.0,0.00208031014
10618.0,0.00207802048
10663.0,0.00207628962
10750.0,0.00207261997
10820.0,0.00206935359
10908.0,0.00206488674
10970.0,0.00206161547
11058.0,0.00205681426
11128.0,0.0020527998
11181.0,0.00204963842
11278.0,0.00204413198
11366.0,0.00203874847
11454.0,0.00203307485
11498.0,0.00203010743
11586.0,0.00202404545
11682.0,0.00201723957
11744.0,0.00201300322
11776.0,0.00201067608
11894.0,0.00200235634
11982.0,0.00199591205
12052.0,0.00199060398
12061.0,0.00198984426
12158.0,0.00198239996
12273.0,0.00197326159
12334.0,0.00196828065
12423.0,0.00196086871
12457.0,0.00195751805
12588.0,0.00194520212
12642.0,0.00194032805
12700.0,0.00193486467
12814.0,0.00192430115
12856.0,0.0018912527
12913.0,0.00190313964
12977.0,0.0019067768
13042.0,0.00190455792
13127.0,0.00189912214
13240.0,0.00189117587
13329.0,0.00188476092
13344.0,0.00188352505
13439.0,0.00187650358
13549.0,0.00186864403
13608.0,0.00186419033
13694.0,0.00185801089
13764.0,0.00185274379
13795.0,0.00185022911
13900.0,0.0018422202
14007.0,0.00183375832
14076.0,0.00182822649
14129.0,0.00182378071
14182.0,0.00181962573
14271.0,0.00181241438
14372.0,0.00180399697
14446.0,0.00179806771
14534.0,0.00179070607
14604.0,0.00178461324
14667.0,0.00177895557
14725.0,0.00177352061
14798.0,0.00176697993
14868.0,0.00176043529
15000.0,0.00174794637
15009.0,0.0017470232
15150.0,0.00173367839
15185.0,0.00169696438
15264.0,0.00171108567
15348.0,0.00171749608
15414.0,0.00171819027
15484.0,0.00171655871
15572.0,0.0017128092
15676.0,0.0017074917
15720.0,0.00170581893
15766.0,0.00170750078
15832.0,0.00170262891
15945.0,0.00169356377
16030.0,0.00168719282
16088.0,0.00168274553
16162.0,0.0016772768
16279.0,0.00166826835
16308.0,0.00166615355
16385.0,0.00166070124
16497.0,0.00165300549
16558.0,0.00164872152
16605.0,0.00164526317
16716.0,0.00163749675
16779.0,0.00163298997
16866.0,0.00162657211
16954.0,0.00161998207
16968.0,0.00161885563
17042.0,0.001613284
17174.0,0.00160320522
17244.0,0.00159780052
17307.0,0.00159281783
17377.0,0.00158717739
17447.0,0.0015813685
17527.0,0.00157492771
17634.0,0.00156606396
17713.0,0.00156002259
17778.0,0.00155597634
17811.0,0.00151666498
17891.0,0.00154098053
17967.0,0.00155401486
18037.0,0.001559839
18098.0,0.00156147045
18240.0,0.00156265707
18260.0,0.00156286452
18321.0,0.00155717123
18441.0,0.00154721434
18502.0,0.00154259719
18552.0,0.00153921125
18661.0,0.00153237674
18714.0,0.00152927777
18822.0,0.00152264256
18905.0,0.00151777104
18987.0,0.00151308475
19069.0,0.0015086747
19145.0,0.00150482496
19154.0,0.00150444766
19287.0,0.00149808091
19357.0,0.00149460975
19418.0,0.00149153057
19476.0,0.00148846535
19551.0,0.00148475205
19673.0,0.00147829612
19682.0,0.00147789263
19814.0,0.00147120014
19849.0,0.00146931282
19937.0,0.00146472163
20016.0,0.00146079354
20104.0,0.00145614357
20130.0,0.00145466626
20245.0,0.00144834188
20333.0,0.00144367968
20412.0,0.00143981283
20474.0,0.00143663969
20577.0,0.00143117947
20635.0,0.0013955927
20707.0,0.00142212096
20778.0,0.00143774122
20848.0,0.00144594454
20897.0,0.00144845538
21029.0,0.00145032047
21050.0,0.00145085552
21110.0,0.00144571357
21187.0,0.00144058978
21330.0,0.00143218611
21389.0,0.00142904266
21433.0,0.00142688781
21521.0,0.00142287253
21565.0,0.00142103725
21676.0,0.00141673442
21764.0,0.00141345558
21847.0,0.00141050771
21864.0,0.00140999584
21997.0,0.00140546518
22059.0,0.00140330952
22105.0,0.00140158494
22161.0,0.00139959541
22279.0,0.00139558048
22367.0,0.00139252702
22401.0,0.0013912539
22480.0,0.00138848484
22545.0,0.00138609949
22630.0,0.00138317409
22718.0,0.00137997512
22765.0,0.00137812202
22850.0,0.00137506833
22983.0,0.00136993499
22996.0,0.00136933883
23114.0,0.00136460725
23149.0,0.00136305846
23247.0,0.00135898741
23366.0,0.00135385245
23419.0,0.00131957501
23493.0,0.00134713366
23564.0,0.00136269967
23625.0,0.00137052254
23687.0,0.00137476379
23818.0,0.00137811992
23837.0,0.00137826393
23909.0,0.00137321535
23970.0,0.00136993814
24117.0,0.00136280071
24161.0,0.00136081525
24205.0,0.00135909591
24317.0,0.00135500648
24401.0,0.00135214825
24492.0,0.00134921167
24569.0,0.00134686404
24592.0,0.00134628231
24701.0,0.00134307519
24769.0,0.00134126178
24856.0,0.00133881602
24918.0,0.00133702578
24953.0,0.0013359189
25032.0,0.00133363949
25139.0,0.0013303539
25226.0,0.00132756261
25314.0,0.00132468599
25349.0,0.00132344209
25402.0,0.00132176478
25481.0,0.001319009
25579.0,0.00131592492
25675.0,0.00131265528
25737.0,0.00131066598
25843.0,0.00130708585
25856.0,0.00130655931
25930.0,0.00130400329
26018.0,0.00130081875
26155.0,0.00129566935
26214.0,0.00126135652
26231.0,0.00126130308
26308.0,0.00128993089
26396.0,0.00130556081
26480.0,0.0013131462
26546.0,0.00131529558
26647.0,0.001317146
26725.0,0.00131159311
26801.0,0.00130727072
26888.0,0.0013031644
26945.0,0.00130075833
27006.0,0.00129851082
27065.0,0.00129660405
27153.0,0.00129404396
27244.0,0.00129156129
27358.0,0.00128857547
27402.0,0.00128745823
27461.0,0.00128608849
27540.0,0.00128454587
27593.0,0.00128335401
27673.0,0.00128172396
27804.0,0.00127894408
27867.0,0.00127757748
27901.0,0.00127674243
27980.0,0.00127501017
28045.0,0.00127342774
28131.0,0.00127152202
28235.0,0.00126898952
28332.0,0.00126701861
28341.0,0.00126675679
28483.0,0.00126386445
28496.0,0.00126352569
28570.0,0.00126198225
28658.0,0.00126001413
28722.0,0.0012584551
28817.0,0.00125635101
28943.0,0.00125333027
29015.0,0.00125239906
29048.0,0.0012175797
29125.0,0.00124443951
29208.0,0.00126048655
29275.0,0.00126845087
29340.0,0.00127247046
29451.0,0.00127621274
29497.0,0.00127308071
29585.0,0.00126803131
29655.0,0.00126472465
29723.0,0.00126198248
29805.0,0.00125923625
29884.0,0.00125703728
29969.0,0.00125494041
30000.0,0.00125426287


==> graphs/losses/reduced_loss_output_losses_Pig_Tissue/loss_force_DC_reduced.csv <==
epoch,loss_force_DC
1.0,3.02201533
2.0,60.380764
77.0,3.58741808
152.0,1.86829078
230.0,1.11651182
313.0,0.702365577
393.0,0.470178604
472.0,0.326066375
552.0,0.231218696
629.0,0.171521351
705.0,0.132783398
780.0,0.107174218
857.0,0.0892508551
933.0,0.0767976567
1010.0,0.067737788
1086.0,0.0612116531
1161.0,0.056440454
1238.0,0.0528122745
1317.0,0.0500319563
1386.0,0.0482456908
1464.0,0.0467392877
1540.0,0.0456203073
1616.0,0.0447598919
1692.0,0.0440926664
1768.0,0.0435731225
1843.0,0.0431700721
1918.0,0.0428501964
1993.0,0.0425932817
2068.0,0.0423833951
2144.0,0.0422063172
2220.0,0.042055428
2288.0,0.0419369601
2366.0,0.0418169014
2443.0,0.0417092107
2522.0,0.041607134
2601.0,0.0415118411
2676.0,0.0414265133
2751.0,0.0413453802
2827.0,0.0412667878
2912.0,0.0411824957
2978.0,0.0411198661
3054.0,0.0410498232
3129.0,0.0409825295
3202.0,0.0409185179
3280.0,0.0408515669
3358.0,0.0407859385
3429.0,0.0407272279
3506.0,0.0406645872
3586.0,0.0406005494
3655.0,0.0405461192
3732.0,0.0404861942
3805.0,0.0404301398
3877.0,0.0403755456
3954.0,0.0403179079
4030.0,0.0402616858
4102.0,0.0402089953
4179.0,0.0401532054
4253.0,0.0401000753
4331.0,0.0400445051
4414.0,0.0399857461
4518.0,0.0399125218
4587.0,0.0398638882
4663.0,0.0398099869
4735.0,0.0397582576
4801.0,0.0397098958
4875.0,0.0396540016
4951.0,0.0395938978
5023.0,0.0395333953
5096.0,0.0394676439
5158.0,0.0394083336
5203.0,0.0393638164
5329.0,0.0392378271
5427.0,0.0391437113
5503.0,0.0390722565
5567.0,0.0390097573
5637.0,0.0389344618
5710.0,0.0388423279
5789.0,0.038713716
5868.0,0.0385145843
5941.0,0.0381424651
6030.0,0.0370474048
6064.0,0.0368362963
6118.0,0.0366954878
6182.0,0.0365699306
6307.0,0.0363459513
6381.0,0.0362092704
6457.0,0.0360599831
6531.0,0.0359010473
6605.0,0.0357241631
6679.0,0.0355234966
6764.0,0.0352564678
6836.0,0.034999311
6881.0,0.034834832
6975.0,0.0343510583
7030.0,0.0340445787
7124.0,0.0332554244
7167.0,0.0328678042
7277.0,0.0314627923
7387.0,0.0289674401
7412.0,0.0295874365
7463.0,0.0275118984
7566.0,0.0281039216
7614.0,0.0255839061
7706.0,0.0245083757
7799.0,0.0232423842
7877.0,0.0219583996
7923.0,0.0210759342
8034.0,0.018775478
8100.0,0.017588269
8177.0,0.01639558
8217.0,0.0158209149
8341.0,0.0141151454
8416.0,0.0130514763
8518.0,0.0115165319
8570.0,0.335151196
8595.0,0.0150685301
8669.0,0.0120290443
8745.0,0.011045157
8820.0,0.0104192747
8926.0,0.00973124988
8975.0,0.00947326981
9074.0,0.00900040567
9171.0,0.00847751088
9197.0,0.00834959559
9316.0,0.00777827716
9386.0,0.00743288361
9425.0,0.0072350353
9513.0,0.0067789657
9622.0,0.00623535179
9721.0,0.0057727485
9763.0,0.00558532681
9841.0,0.00526240375
9930.0,0.00490454957
10000.0,0.00464277528
10068.0,0.00439647771
10160.0,0.00407568552
10251.0,0.00378065906
10285.0,0.167880937
10327.0,0.00477357022
10403.0,0.00401810277
10493.0,0.00370689738
10555.0,0.00354615692
10629.0,0.00342112454
10719.0,0.0033000065
10796.0,0.00320906937
10880.0,0.00311713107
10957.0,0.0030374499
11033.0,0.00296166609
11121.0,0.00287621794
11197.0,0.00280401018
11268.0,0.00273890141
11358.0,0.00265723257
11395.0,0.00262412429
11515.0,0.00251679192
11585.0,0.00245427107
11656.0,0.00239063986
11727.0,0.00232671015
11801.0,0.00225972012
11889.0,0.00217957702
11931.0,0.00214120466
12028.0,0.00205237465
12087.0,0.00199814257
12183.0,0.00190954318
12264.0,0.00183532503
12361.0,0.00174706371
12418.0,0.00167787715
12469.0,0.00163754623
12549.0,0.00157765928
12619.0,0.00152736995
12711.0,0.00146403105
12814.0,0.00140225259
12829.0,0.140374288
12890.0,0.0023019095
12965.0,0.00150114833
13041.0,0.00139438862
13116.0,0.00136047963
13224.0,0.00132751593
13291.0,0.00131700141
13388.0,0.00129844993
13427.0,0.00127615372
13510.0,0.00126606133
13574.0,0.00124007883
13659.0,0.00122842228
13721.0,0.00120484829
13869.0,0.00117052381
13896.0,0.00117190415
13945.0,0.00115340552
14047.0,0.00113082561
14111.0,0.00111687812
14198.0,0.00109828543
14290.0,0.00107892323
14359.0,0.00106463348
14436.0,0.00104897609
14515.0,0.00103319145
14589.0,0.00101869879
14661.0,0.00100490847
14739.0,0.000990364002
14818.0,0.00097597827
14924.0,0.000957308977
14939.0,0.000954757386
15075.0,0.000933629344
15149.0,0.000945482519
15154.0,0.206141636
15227.0,0.00315942755
15302.0,0.0020695338
15377.0,0.00170708145
15455.0,0.00154952309
15532.0,0.00146431732
15678.0,0.00136757921
15726.0,0.00130774966
15758.0,0.00110275857
15834.0,0.00100911502
15909.0,0.000966034539
15995.0,0.000935773132
16070.0,0.000916915655
16150.0,0.000901257619
16233.0,0.000887866132
16299.0,0.000878569437
16393.0,0.000867289957
16459.0,0.000860414642
16530.0,0.000853819889
16603.0,0.000847603369
16682.0,0.000841345172
16756.0,0.000835780054
16834.0,0.000830110803
16917.0,0.000824222283
16972.0,0.000820373185
17089.0,0.000812216604
17168.0,0.000806724769
17226.0,0.000802714843
17305.0,0.000797277316
17369.0,0.000792883104
17431.0,0.000788645528
17547.0,0.000780751405
17633.0,0.000774931861
17713.0,0.00076955714
17778.0,0.185688943
17791.0,0.00751110818
17866.0,0.0028775807
17940.0,0.00173706398
18015.0,0.00136150362
18091.0,0.00122393691
18206.0,0.00110373879
18249.0,0.000922412728
18317.0,0.00086648477
18400.0,0.000831579324
18479.0,0.000810828467
18563.0,0.000796517357
18636.0,0.000787538243
18721.0,0.000779236085
18805.0,0.000772298314
18865.0,0.000767957594
18953.0,0.000762344454
18999.0,0.000759731862
19087.0,0.000755193527
19219.0,0.000748823513
19274.0,0.000746303471
19334.0,0.000743653334
19407.0,0.000740632531
19479.0,0.000737755036
19578.0,0.000733878638
19642.0,0.000731381762
19720.0,0.000728323299
19814.0,0.000724624959
19875.0,0.00072221458
19931.0,0.000719971838
20032.0,0.00071590615
20103.0,0.000713022426
20149.0,0.000711137312
20243.0,0.000707261381
20324.0,0.000703888712
20408.0,0.000700356672
20463.0,0.000698030111
20577.0,0.000693154405
20604.0,0.156757891
20653.0,0.0046153767
20729.0,0.00191567559
20804.0,0.00130813452
20880.0,0.00111783447
20996.0,0.0010002543
21043.0,0.000827980111
21114.0,0.00078093179
21192.0,0.00075389928
21269.0,0.00073792378
21343.0,0.000727498613
21430.0,0.000718433294
21518.0,0.000711202563
21579.0,0.000707141589
21697.0,0.000700134726
21755.0,0.000697193842
21832.0,0.000693657203
21882.0,0.000691624358
21974.0,0.000688219676
22032.0,0.000686155516
22133.0,0.000682640704
22235.0,0.000679047313
22273.0,0.000677726814
22352.0,0.000675162708
22392.0,0.000673941511
22493.0,0.000670905109
22584.0,0.000668209861
22637.0,0.000666661188
22707.0,0.000664599589
22772.0,0.00066270656
22882.0,0.000659480167
22951.0,0.000657436845
23009.0,0.000655707554
23133.0,0.000651979761
23191.0,0.000650214148
23253.0,0.000648349989
23366.0,0.000644918298
23388.0,0.164331824
23442.0,0.00433901558
23518.0,0.00181500369
23593.0,0.0012316202
23668.0,0.0010411829
23782.0,0.000931709423
23829.0,0.000777429086
23902.0,0.000725038233
23974.0,0.000702920253
24058.0,0.000688215834
24140.0,0.000678835204
24212.0,0.000672719441
24295.0,0.00066660688
24372.0,0.000661765924
24478.0,0.000655994692
24547.0,0.000652747403
24617.0,0.000649794238
24701.0,0.000646644388
24769.0,0.000644366315
24838.0,0.000642267929
24876.0,0.000641146849
25014.0,0.000637170742
25093.0,0.000634913275
25175.0,0.000632551382
25246.0,0.000630644092
25292.0,0.000629493734
25335.0,0.000628432725
25455.0,0.000625492074
25505.0,0.000624257431
25608.0,0.000621680985
25702.0,0.000619290979
25729.0,0.000618608086
25807.0,0.00061665714
25878.0,0.000614861143
25968.0,0.00061254669
26055.0,0.00061025389
26155.0,0.000607572263
26190.0,0.168328688
26231.0,0.00567516405
26306.0,0.00201296434
26383.0,0.00126859604
26457.0,0.00101879495
26598.0,0.00087139383
26643.0,0.000735248148
26709.0,0.000687094405
26777.0,0.000662214938
26846.0,0.000648875022
26924.0,0.00063955714
26998.0,0.000633284973
27067.0,0.000628803391
27170.0,0.000623397063
27220.0,0.000621062471
27315.0,0.000617166865
27412.0,0.000613334356
27481.0,0.000610830495
27549.0,0.000608639035
27651.0,0.000605577545
27726.0,0.000603400869
27799.0,0.000601450389
27834.0,0.000600533211
27934.0,0.000597882085
28013.0,0.000595766702
28110.0,0.000593102071
28163.0,0.000591744902
28256.0,0.00058952067
28324.0,0.000587926246
28413.0,0.000585865346
28472.0,0.000584514753
28542.0,0.000582893146
28581.0,0.00058200903
28712.0,0.000579000567
28784.0,0.000577306142
28844.0,0.000575872837
28943.0,0.000573471771
29015.0,0.158287108
29025.0,0.00429299939
29126.0,0.00201322325
29193.0,0.00129908032
29257.0,0.00101300073
29396.0,0.000828715973
29449.0,0.000687162043
29508.0,0.00064702821
29574.0,0.000623743399
29643.0,0.000610515068
29718.0,0.000601854932
29791.0,0.000596190221
29866.0,0.000591896707
29924.0,0.000589174451
30000.0,0.000586092123


==> graphs/losses/reduced_loss_output_losses_Pig_Tissue/loss_reduced.csv <==
epoch,loss
1.0,3.0261519
2.0,60.3827972
77.0,3.58950377
152.0,1.87035704
230.0,1.11857414
313.0,0.704437554
393.0,0.47226873
472.0,0.328178674
552.0,0.233354166
629.0,0.173676744
705.0,0.134955406
780.0,0.109359652
857.0,0.0914468467
933.0,0.079002142
1010.0,0.0699495226
1086.0,0.063429594
1161.0,0.0586638786
1238.0,0.0550408848
1317.0,0.0522654392
1386.0,0.0504831858
1464.0,0.0489812307
1540.0,0.0478663407
1616.0,0.0470097698
1692.0,0.0463461354
1768.0,0.045830179
1842.0,0.0454352461
1917.0,0.04511768
1992.0,0.044863157
2067.0,0.0446557216
2141.0,0.0444854461
2220.0,0.0443312302
2292.0,0.0442089811
2366.0,0.0440980643
2443.0,0.0439930633
2520.0,0.0438961722
2601.0,0.0438010916
2674.0,0.043720305
2751.0,0.0436392277
2821.0,0.043568667
2909.0,0.0434834845
2977.0,0.0434205942
3059.0,0.0433471128
3129.0,0.0432859845
3202.0,0.0432235822
3278.0,0.0431599133
3356.0,0.0430957712
3436.0,0.0430311523
3504.0,0.0429771841
3586.0,0.042913042
3669.0,0.0428490862
3745.0,0.0427913107
3818.0,0.0427364893
3877.0,0.0426926464
3950.0,0.0426389836
4038.0,0.0425749905
4120.0,0.0425159968
4202.0,0.0424575359
4273.0,0.0424072891
4335.0,0.042363625
4405.0,0.0423145629
4503.0,0.0422461703
4590.0,0.0421852134
4660.0,0.0421357341
4722.0,0.0420914032
4793.0,0.0420395993
4876.0,0.041976884
4943.0,0.0419237912
5013.0,0.0418649539
5096.0,0.0417897068
5163.0,0.0417246148
5206.0,0.0416812375
5329.0,0.0415550694
5417.0,0.0414680168
5497.0,0.0413906164
5559.0,0.0413288623
5629.0,0.0412527025
5709.0,0.0411505625
5788.0,0.0410207212
5867.0,0.0408219323
5940.0,0.040454302
6030.0,0.0393536873
6063.0,0.039145112
6118.0,0.0389949307
6182.0,0.0388622731
6307.0,0.0386244468
6377.0,0.0384872071
6459.0,0.0383166298
6533.0,0.0381479487
6610.0,0.0379527248
6680.0,0.0377522931
6767.0,0.0374660604
6836.0,0.0372101255
6881.0,0.0370399021
6973.0,0.0365563147
7030.0,0.0362319723
7124.0,0.03543365
7167.0,0.0350427106
7277.0,0.0336317159
7387.0,0.0311322659
7412.0,0.031752307
7463.0,0.0296774637
7566.0,0.0302713364
7614.0,0.0277500264
7706.0,0.0266765654
7799.0,0.0254150294
7876.0,0.0241550487
7922.0,0.0232806336
8033.0,0.0210010801
8100.0,0.0198030435
8178.0,0.0185977854
8217.0,0.0180379916
8340.0,0.0163471084
8418.0,0.0152416807
8518.0,0.0137379654
8570.0,0.337375402
8595.0,0.0172703136
8669.0,0.0142161185
8745.0,0.0132280691
8820.0,0.0125987511
8926.0,0.0119067291
8975.0,0.0116457529
9074.0,0.0111671332
9171.0,0.0106384885
9197.0,0.0105093624
9320.0,0.0099132508
9386.0,0.00958454702
9426.0,0.00937990099
9513.0,0.00892559905
9622.0,0.00837837532
9722.0,0.00790836569
9763.0,0.00772440061
9841.0,0.0073993504
9930.0,0.00703881215
10000.0,0.00677468814
10066.0,0.00653302576
10158.0,0.0062081255
10251.0,0.00590216368
10285.0,0.170002088
10327.0,0.00686005317
10403.0,0.00610080641
10494.0,0.00578536838
10555.0,0.00562638789
10629.0,0.00549868401
10720.0,0.00537257548
10797.0,0.00527834799
10885.0,0.00517784059
10961.0,0.00509542786
11034.0,0.00501875859
11122.0,0.00492833834
11198.0,0.00485175615
11269.0,0.00478258356
11357.0,0.00469737872
11436.0,0.00462171435
11480.0,0.00457943231
11587.0,0.0044764569
11656.0,0.00440979563
11744.0,0.00432435516
11807.0,0.00426281756
11894.0,0.00417737197
11938.0,0.00413395371
12027.0,0.00404581148
12097.0,0.00397605356
12182.0,0.00389092276
12266.0,0.00380726112
12361.0,0.0037130923
12418.0,0.00363914622
12475.0,0.00358878262
12557.0,0.00351992436
12618.0,0.00347052794
12721.0,0.0033903108
12814.0,0.00332655385
12829.0,0.142298877
12890.0,0.00420071371
12965.0,0.00340776844
13041.0,0.00329898414
13116.0,0.00326029956
13223.0,0.00322011299
13281.0,0.0032076037
13388.0,0.00317873899
13427.0,0.0031535672
13510.0,0.00313746743
13574.0,0.0031068041
13659.0,0.00308892829
13721.0,0.00306080468
13865.0,0.00301630655
13896.0,0.00301441643
13945.0,0.00299205305
14085.0,0.0029499298
14129.0,0.0029367893
14202.0,0.00291537214
14305.0,0.00288534863
14372.0,0.00286596827
14416.0,0.00285344338
14473.0,0.00283739949
14569.0,0.00281019881
14675.0,0.00278042443
14725.0,0.00276647042
14833.0,0.00273693725
14921.0,0.002713172
14939.0,0.0027084006
15075.0,0.0026743561
15149.0,0.00267921248
15154.0,0.207875356
15227.0,0.00486403611
15302.0,0.00378416013
15377.0,0.00342520047
15456.0,0.00326548028
15531.0,0.00317976903
15678.0,0.00307503017
15726.0,0.00301351072
15757.0,0.00281231804
15834.0,0.00271152891
15912.0,0.00266090455
15995.0,0.00262552779
16065.0,0.00260249758
16147.0,0.00258013187
16241.0,0.00255787326
16303.0,0.00254456885
16385.0,0.0025288933
16461.0,0.00251564197
16549.0,0.00250144838
16605.0,0.00249270396
16681.0,0.00248130853
16779.0,0.00246708491
16836.0,0.00245867716
16892.0,0.00245061493
16980.0,0.00243783183
17056.0,0.00242664665
17113.0,0.00241842121
17244.0,0.00239927671
17307.0,0.00238995859
17377.0,0.00237951358
17429.0,0.0023716283
17526.0,0.00235718954
17634.0,0.00234092935
17713.0,0.00232957979
17778.0,0.187244922
17791.0,0.00903686695
17866.0,0.00441184267
17940.0,0.00328723597
18015.0,0.00291998032
18091.0,0.00278527429
18207.0,0.00266364682
18249.0,0.00248555001
18321.0,0.00242148736
18404.0,0.00238051638
18485.0,0.00235341466
18567.0,0.0023342073
18641.0,0.00232061837
18722.0,0.00230787718
18810.0,0.00229530176
18881.0,0.00228608889
18981.0,0.0022741193
19069.0,0.00226478186
19125.0,0.00225917017
19212.0,0.00225075195
19245.0,0.00224763202
19345.0,0.00223833532
19374.0,0.0022357367
19476.0,0.00222634152
19551.0,0.00221968768
19673.0,0.00220846082
19682.0,0.00220770435
19814.0,0.0021958251
19825.0,0.00219475897
19937.0,0.0021844497
20016.0,0.00217734347
20104.0,0.00216912478
20193.0,0.00216061249
20245.0,0.00215551956
20333.0,0.00214718934
20412.0,0.00213999883
20474.0,0.00213420135
20577.0,0.00212433375
20604.0,0.158188552
20653.0,0.0060159713
20729.0,0.00334361661
20804.0,0.00274974667
20880.0,0.00256563118
20997.0,0.00244801212
21043.0,0.00227896357
21114.0,0.00222637365
21192.0,0.002194189
21269.0,0.00217366545
21345.0,0.00215861248
21427.0,0.0021458827
21521.0,0.00213386235
21588.0,0.00212671421
21697.0,0.00211606966
21753.0,0.00211115321
21847.0,0.00210353313
21917.0,0.00209842785
21952.0,0.00209602457
22059.0,0.002088523
22105.0,0.00208520005
22225.0,0.00207676785
22281.0,0.00207291031
22357.0,0.00206781994
22393.0,0.00206552958
22469.0,0.00206043245
22612.0,0.00205120491
22615.0,0.00205095066
22700.0,0.00204544468
22765.0,0.00204103347
22876.0,0.00203374843
22983.0,0.00202641659
22991.0,0.00202578888
23114.0,0.00201715645
23149.0,0.00201455131
23247.0,0.0020075175
23366.0,0.00199877075
23388.0,0.16568552
23442.0,0.00566544104
23518.0,0.0031687161
23593.0,0.00259861234
23668.0,0.00241499115
23782.0,0.00230847532
23828.0,0.00215736357
23900.0,0.0020997189
23970.0,0.00207375269
24053.0,0.00205479516
24140.0,0.00204056408
24205.0,0.00203236286
24305.0,0.00202138396
24381.0,0.00201407494
24487.0,0.00200489815
24557.0,0.00199952512
24625.0,0.0019947486
24701.0,0.00198971946
24762.0,0.00198598555
24821.0,0.00198251102
24918.0,0.0019769636
24953.0,0.0019748495
25051.0,0.00196917751
25173.0,0.00196181238
25241.0,0.00195777719
25252.0,0.00195720978
25349.0,0.00195153104
25402.0,0.00194855616
25481.0,0.00194385776
25579.0,0.00193833373
25675.0,0.00193263567
25755.0,0.00192802772
25843.0,0.00192283292
25912.0,0.00191863743
25975.0,0.0019147431
26044.0,0.00191039871
26155.0,0.00190324162
26190.0,0.169623882
26231.0,0.00693646725
26306.0,0.00330234459
26382.0,0.00257771323
26457.0,0.00233050203
26597.0,0.00218857056
26643.0,0.00205240678
26710.0,0.00199917424
26780.0,0.00196985947
26848.0,0.00195359532
26933.0,0.00193991733
27006.0,0.00193123322
27065.0,0.00192552316
27176.0,0.00191650761
27221.0,0.00191319955
27353.0,0.00190434337
27424.0,0.00189982564
27461.0,0.00189760816
27528.0,0.00189401477
27649.0,0.00188780623
27725.0,0.00188397127
27760.0,0.00188237976
27867.0,0.00187723641
27954.0,0.00187295524
27965.0,0.00187234324
28110.0,0.00186504168
28165.0,0.00186234608
28238.0,0.00185887376
28332.0,0.00185476267
28341.0,0.00185429049
28483.0,0.0018481256
28496.0,0.00184748147
28570.0,0.00184423872
28659.0,0.00184021145
28790.0,0.00183412968
28805.0,0.00183335354
28943.0,0.00182680204
29015.0,0.159539506
29025.0,0.00552256359
29124.0,0.00329099689
29192.0,0.00256370986
29255.0,0.00228479551
29396.0,0.00210291101
29448.0,0.00196489878
29508.0,0.00191945839
29573.0,0.00189266703
29641.0,0.00187614199
29717.0,0.00186416064
29796.0,0.0018553806
29861.0,0.0018497915
29925.0,0.00184513815
30000.0,0.00184035499


==> graphs/temperature_over_x_multiple_times.txt <==
x_step15 T_step15 x_step31 T_step31
0.00000000e+00 2.93149994e+02 0.00000000e+00 2.93149994e+02
2.50000000e-01 2.93252533e+02 2.50000000e-01 2.93047241e+02
5.00000000e-01 2.93314148e+02 5.00000000e-01 2.92985413e+02
7.50000000e-01 2.93293823e+02 7.50000000e-01 2.93005737e+02
1.00000000e+00 2.93149963e+02 1.00000000e+00 2.93149933e+02

